PolyChirp: Multi-Species Birdsong Classification Using TinyML on Low-Power Acoustic Sensors

Recent progress in the field of TinyML has demonstrated that low-power hardware based on microcontrollers can achieve bird species monitoring in real time based on acoustic sensor data for an entire breeding period on a single battery charge. However, the state of the art on low-power microcontrollers was so far limited to binary classification of a single species. In contrast, real fauna monitoring deployments often target multiple species simultaneously. To address this challenge we develop PolyChirp, an approach combining biological domain expertise, automated dataset curation, neural architecture optimization and novel hardware to achieve multiclass bird species detection in the wild. PolyChirp is based on newly designed tiny multiclass models that leverage recent microcontrollers and hardware acceleration with a neural processing unit (NPU). We evaluate the predictive performance of these models, and we measure their computational performance -- flash footprint, latency, energy consumption -- on common microcontroller hardware. Our results demonstrate that PolyChirp matches or exceeds the TinyChirp architectures retrained under our protocol on single-species detection, and further achieves robust classification of up to 10 species simultaneously (macro F2 up to 0.97), while still fitting the flash, latency and energy budget of a low-power microcontroller sensor. A data-driven front-end redesign additionally makes on-device mel feature extraction 7x to 11x cheaper.

==> numeric_data/calibration.csv <==
model,mode,lat_mf_pico,lat_mf_nrf
CNN-Time,MF-S,680,2654
CNN-Mel,MF,51,113
Mel-PolyChirp,MF,343,846
Mel-PolyChirp×2,MF,1581,3098
Mel-PolyChirp×3,MF-S,2115,4948
SincNet,MF,1002,2521
SincNet×2,MF,1710,3235
DS-CNN,MF,599,1566


==> numeric_data/detection.json <==
{
  "task": "detection_49_2",
  "models": {
    "cnn1d": {
      "flash_kb": 1.168,
      "collapse": false,
      "quant_f1": {
        "precision": 0.812,
        "recall": 0.895,
        "f1": 0.852,
        "f2": 0.877,
        "accuracy": 0.836,
        "auc": 0.898
      },
      "quant_f1_loss": 0.437,
      "quant_f2": {
        "precision": 0.721,
        "recall": 0.973,
        "f1": 0.828,
        "f2": 0.91,
        "accuracy": 0.788,
        "auc": 0.898
      },
      "quant_f2_loss": 0.437,
      "float_f1": {
        "precision": 0.763,
        "recall": 0.947,
        "f1": 0.845,
        "f2": 0.904,
        "accuracy": 0.818,
        "auc": 0.908
      },
      "float_f1_loss": 0.401,
      "float_f2": {
        "precision": 0.73,
        "recall": 0.97,
        "f1": 0.833,
        "f2": 0.91,
        "accuracy": 0.795,
        "auc": 0.908
      },
      "float_f2_loss": 0.401
    },
    "transformer": {
      "flash_kb": 2.649,
      "collapse": false,
      "quant_f1": {
        "precision": 0.827,
        "recall": 0.898,
        "f1": 0.861,
        "f2": 0.883,
        "accuracy": 0.848,
        "auc": 0.928
      },
      "quant_f1_loss": 0.348,
      "quant_f2": {
        "precision": 0.743,
        "recall": 0.972,
        "f1": 0.842,
        "f2": 0.915,
        "accuracy": 0.808,
        "auc": 0.928
      },
      "quant_f2_loss": 0.348,
      "float_f1": {
        "precision": 0.853,
        "recall": 0.879,
        "f1": 0.866,
        "f2": 0.874,
        "accuracy": 0.857,
        "auc": 0.94
      },
      "float_f1_loss": 0.312,
      "float_f2": {
        "precision": 0.765,
        "recall": 0.98,
        "f1": 0.86,
        "f2": 0.928,
        "accuracy": 0.832,
        "auc": 0.94
      },
      "float_f2_loss": 0.312
    },
    "mel_cnn": {
      "flash_kb": 25.137,
      "collapse": false,
      "quant_f1": {
        "precision": 0.904,
        "recall": 0.96,
        "f1": 0.931,
        "f2": 0.948,
        "accuracy": 0.925,
        "auc": 0.975
      },
      "quant_f1_loss": 0.189,
      "quant_f2": {
        "precision": 0.85,
        "recall": 0.996,
        "f1": 0.917,
        "f2": 0.963,
        "accuracy": 0.905,
        "auc": 0.975
      },
      "quant_f2_loss": 0.189,
      "float_f1": {
        "precision": 0.907,
        "recall": 0.957,
        "f1": 0.931,
        "f2": 0.946,
        "accuracy": 0.926,
        "auc": 0.975
      },
      "float_f1_loss": 0.193,
      "float_f2": {
        "precision": 0.856,
        "recall": 0.994,
        "f1": 0.92,
        "f2": 0.963,
        "accuracy": 0.909,
        "auc": 0.975
      },
      "float_f2_loss": 0.193
    },
    "mel_polychirp": {
      "flash_kb": 8.387,
      "collapse": false,
      "quant_f1": {
        "precision": 0.886,
        "recall": 0.971,
        "f1": 0.926,
        "f2": 0.952,
        "accuracy": 0.919,
        "auc": 0.968
      },
      "quant_f1_loss": 0.214,
      "quant_f2": {
        "precision": 0.857,
        "recall": 0.987,
        "f1": 0.917,
        "f2": 0.958,
        "accuracy": 0.906,
        "auc": 0.968
      },
      "quant_f2_loss": 0.214,
      "float_f1": {
        "precision": 0.897,
        "recall": 0.951,
        "f1": 0.923,
        "f2": 0.94,
        "accuracy": 0.917,
        "auc": 0.969
      },
      "float_f1_loss": 0.212,
      "float_f2": {
        "precision": 0.85,
        "recall": 0.99,
        "f1": 0.915,
        "f2": 0.959,
        "accuracy": 0.903,
        "auc": 0.969
      },
      "float_f2_loss": 0.212
    },
    "mel_polychirp_x2": {
      "flash_kb": 31.953,
      "collapse": false,
      "quant_f1": {
        "precision": 0.92,
        "recall": 0.957,
        "f1": 0.938,
        "f2": 0.949,
        "accuracy": 0.934,
        "auc": 0.981
      },
      "quant_f1_loss": 0.163,
      "quant_f2": {
        "precision": 0.875,
        "recall": 0.995,
        "f1": 0.931,
        "f2": 0.968,
        "accuracy": 0.922,
        "auc": 0.981
      },
      "quant_f2_loss": 0.163,
      "float_f1": {
        "precision": 0.91,
        "recall": 0.971,
        "f1": 0.94,
        "f2": 0.958,
        "accuracy": 0.934,
        "auc": 0.982
      },
      "float_f1_loss": 0.161,
      "float_f2": {
        "precision": 0.871,
        "recall": 0.996,
        "f1": 0.929,
        "f2": 0.968,
        "accuracy": 0.92,
        "auc": 0.982
      },
      "float_f2_loss": 0.161
    },
    "mel_polychirp_x3": {
      "flash_kb": 70.832,
      "collapse": false,
      "quant_f1": {
        "precision": 0.897,
        "recall": 0.981,
        "f1": 0.937,
        "f2": 0.963,
        "accuracy": 0.93,
        "auc": 0.981
      },
      "quant_f1_loss": 0.168,
      "quant_f2": {
        "precision": 0.888,
        "recall": 0.987,
        "f1": 0.935,
        "f2": 0.965,
        "accuracy": 0.928,
        "auc": 0.981
      },
      "quant_f2_loss": 0.168,
      "float_f1": {
        "precision": 0.91,
        "recall": 0.962,
        "f1": 0.935,
        "f2": 0.951,
        "accuracy": 0.93,
        "auc": 0.981
      },
      "float_f1_loss": 0.165,
      "float_f2": {
        "precision": 0.882,
        "recall": 0.992,
        "f1": 0.934,
        "f2": 0.968,
        "accuracy": 0.926,
        "auc": 0.981
      },
      "float_f2_loss": 0.165
    },
    "sincnet_norm": {
      "flash_kb": 32.75,
      "collapse": false,
      "quant_f1": {
        "precision": 0.876,
        "recall": 0.967,
        "f1": 0.919,
        "f2": 0.947,
        "accuracy": 0.91,
        "auc": 0.968
      },
      "quant_f1_loss": 0.225,
      "quant_f2": {
        "precision": 0.813,
        "recall": 0.997,
        "f1": 0.896,
        "f2": 0.954,
        "accuracy": 0.878,
        "auc": 0.968
      },
      "quant_f2_loss": 0.225,
      "float_f1": {
        "precision": 0.91,
        "recall": 0.925,
        "f1": 0.918,
        "f2": 0.922,
        "accuracy": 0.913,
        "auc": 0.971
      },
      "float_f1_loss": 0.215,
      "float_f2": {
        "precision": 0.824,
        "recall": 0.996,
        "f1": 0.902,
        "f2": 0.956,
        "accuracy": 0.886,
        "auc": 0.971
      },
      "float_f2_loss": 0.215
    },
    "sincnet_norm_x2": {
      "flash_kb": 106.906,
      "collapse": false,
      "quant_f1": {
        "precision": 0.89,
        "recall": 0.962,
        "f1": 0.924,
        "f2": 0.946,
        "accuracy": 0.917,
        "auc": 0.971
      },
      "quant_f1_loss": 0.226,
      "quant_f2": {
        "precision": 0.819,
        "recall": 0.995,
        "f1": 0.898,
        "f2": 0.954,
        "accuracy": 0.881,
        "auc": 0.971
      },
      "quant_f2_loss": 0.226,
      "float_f1": {
        "precision": 0.909,
        "recall": 0.94,
        "f1": 0.924,
        "f2": 0.934,
        "accuracy": 0.919,
        "auc": 0.973
      },
      "float_f1_loss": 0.205,
      "float_f2": {
        "precision": 0.831,
        "recall": 0.996,
        "f1": 0.906,
        "f2": 0.958,
        "accuracy": 0.891,
        "auc": 0.973
      },
      "float_f2_loss": 0.205
    },
    "wrennet": {
      "flash_kb": 28.16,
      "collapse": false,
      "quant_f1": {
        "precision": 0.925,
        "recall": 0.973,
        "f1": 0.948,
        "f2": 0.963,
        "accuracy": 0.944,
        "auc": 0.986
      },
      "quant_f1_loss": 0.144,
      "quant_f2": {
        "precision": 0.888,
        "recall": 0.99,
        "f1": 0.936,
        "f2": 0.968,
        "accuracy": 0.929,
        "auc": 0.986
      },
      "quant_f2_loss": 0.144,
      "float_f1": {
        "precision": 0.927,
        "recall": 0.977,
        "f1": 0.951,
        "f2": 0.966,
        "accuracy": 0.947,
        "auc": 0.987
      },
      "float_f1_loss": 0.135,
      "float_f2": {
        "precision": 0.875,
        "recall": 0.996,
        "f1": 0.932,
        "f2": 0.969,
        "accuracy": 0.923,
        "auc": 0.987
      },
      "float_f2_loss": 0.135
    },
    "leaf_pcen": {
      "flash_kb": 12.415,
      "collapse": true,
      "quant_f1": {
        "precision": 0.536,
        "recall": 0.998,
        "f1": 0.697,
        "f2": 0.851,
        "accuracy": 0.545,
        "auc": 0.347
      },
      "quant_f1_loss": 1.327,
      "quant_f2": {
        "precision": 0.531,
        "recall": 1.0,
        "f1": 0.694,
        "f2": 0.85,
        "accuracy": 0.536,
        "auc": 0.347
      },
      "quant_f2_loss": 1.327,
      "float_f1": {
        "precision": 0.917,
        "recall": 0.947,
        "f1": 0.932,
        "f2": 0.941,
        "accuracy": 0.927,
        "auc": 0.975
      },
      "float_f1_loss": 0.193,
      "float_f2": {
        "precision": 0.852,
        "recall": 0.993,
        "f1": 0.917,
        "f2": 0.961,
        "accuracy": 0.906,
        "auc": 0.975
      },
      "float_f2_loss": 0.193
    },
    "ds_cnn": {
      "flash_kb": 1.273,
      "collapse": false,
      "quant_f1": {
        "precision": 0.909,
        "recall": 0.959,
        "f1": 0.934,
        "f2": 0.949,
        "accuracy": 0.928,
        "auc": 0.975
      },
      "quant_f1_loss": 0.183,
      "quant_f2": {
        "precision": 0.87,
        "recall": 0.992,
        "f1": 0.927,
        "f2": 0.965,
        "accuracy": 0.918,
        "auc": 0.975
      },
      "quant_f2_loss": 0.183,
      "float_f1": {
        "precision": 0.906,
        "recall": 0.963,
        "f1": 0.934,
        "f2": 0.951,
        "accuracy": 0.928,
        "auc": 0.975
      },
      "float_f1_loss": 0.183,
      "float_f2": {
        "precision": 0.873,
        "recall": 0.992,
        "f1": 0.929,
        "f2": 0.966,
        "accuracy": 0.92,
        "auc": 0.975
      },
      "float_f2_loss": 0.183
    }
  }
}

==> numeric_data/footprint_nrf.csv <==
model,flash_mf,flash_mfs,flash_iree,flash_npu,ram_mf,ram_mfs,ram_iree,ram_npu,stack_mf,stack_mfs,stack_iree,stack_npu
CNN-Time,OOM,44.9,NA,NA,OOM,4.8,NA,NA,OOM,490.3,NA,NA
CNN-Mel,86.9,94.3,187.1,182.7,4.8,4.8,5.8,399.1,490.3,490.3,98.0,NA
Mel-PolyChirp,55.8,71.4,161.2,167.8,4.8,4.8,5.9,373.9,490.3,490.3,98.0,NA
Mel-PolyChirp×2,81.8,100.4,183.6,198.9,4.8,4.8,5.9,373.9,490.3,490.3,98.0,NA
Mel-PolyChirp×3,126.0,142.9,226.1,245.5,4.8,4.8,5.9,373.9,490.3,490.3,98.0,NA
SincNet,64.5,73.9,NA,NA,4.8,4.8,NA,NA,490.3,490.3,NA,NA
SincNet×2,140.4,151.9,NA,NA,4.8,4.8,NA,NA,490.3,490.3,NA,NA
WrenNet,NA,NA,298.3,NA,NA,NA,6.9,NA,NA,NA,98.0,NA
DS-CNN,70.6,74.9,182.7,157.3,4.8,4.8,6.0,399.1,490.3,490.3,98.0,NA


==> numeric_data/nrf_mel.csv <==
model,lat_iree,lat_mfs,lat_mf,lat_npu,e_iree,e_mfs,e_mf,e_npu,flash_iree,flash_mf,flash_mfs,flash_npu
CNN-Mel,245,536,113,2,1.12,2.56,0.491,0.0221,187.1,86.9,94.3,182.7
Mel-PolyChirp,671,1092,846,5,3.03,5.68,4.28,0.0469,161.2,55.8,71.4,167.8
Mel-PolyChirp×2,2597,3388,3098,18,12,18.5,16,0.165,183.6,81.8,100.4,198.9
Mel-PolyChirp×3,5483,4948,OOM,39,25.5,25.8,OOM,0.343,226.1,126.0,142.9,245.5
WrenNet,475,NA,NA,NA,2.49,NA,NA,NA,298.3,NA,NA,NA
DS-CNN,628,1963,1566,6,3.08,10.3,8.53,0.0632,182.7,70.6,74.9,157.3


==> numeric_data/nrf_time.csv <==
model,lat_mf,lat_mfs,e_mf,e_mfs,flash_mf,flash_mfs
CNN-Time,OOM,2654,OOM,11.9,OOM,44.9
SincNet,2521,4484,12.1,20.1,64.5,73.9
SincNet×2,3235,5132,15.8,23.5,140.4,151.9


==> numeric_data/pico_mel.csv <==
model,lat_iree,lat_mfs,lat_mf
CNN-Mel,107,219,51
Mel-PolyChirp,275,453,343
Mel-PolyChirp×2,883,1392,1581
Mel-PolyChirp×3,3831,2115,OOM
WrenNet,188,NA,NA
DS-CNN,245,779,599


==> numeric_data/pico_time.csv <==
model,lat_mf,lat_mfs
CNN-Time,OOM,680
SincNet,1002,1909
SincNet×2,1710,2161


==> numeric_data/preprocess.csv <==
frontend,target,frame,fft,mag,mel,log,total,energy
tinychirp_mel,Pico 2,93,119,76,60,13,366,27.6
tinychirp_mel,nRF54LM20,51,202,118,67,34,484,2.25
light_mel,Pico 2,16,29,21,9,3,80,5.31
light_mel,nRF54LM20,13,54,33,14,9,126,0.587
light_mel,+NPU,6,30,5,5,6,53,0.515


==> numeric_data/scaling.json <==
{
  "task": "scale_49_2_r50",
  "scaling": {
    "quant_macro_f2": {
      "cnn1d": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.78538,
          0.73288,
          0.67225,
          0.60612,
          0.60838,
          0.52013,
          0.50914,
          0.47729,
          0.45857,
          0.42643
        ],
        "std": [
          0.08114,
          0.05015,
          0.04651,
          0.0771,
          0.03761,
          0.02494,
          0.06467,
          0.05018,
          0.03703,
          0.04201
        ]
      },
      "ds_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.907,
          0.86238,
          0.85938,
          0.77862,
          0.724,
          0.71938,
          0.71443,
          0.67157,
          0.59257,
          0.58271
        ],
        "std": [
          0.07958,
          0.10602,
          0.13207,
          0.17546,
          0.15172,
          0.16229,
          0.19543,
          0.1845,
          0.18442,
          0.19986
        ]
      },
      "mel_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.90438,
          0.93675,
          0.93512,
          0.88888,
          0.88988,
          0.88412,
          0.807,
          0.79671,
          0.82671,
          0.77371
        ],
        "std": [
          0.13436,
          0.0158,
          0.01326,
          0.07457,
          0.04504,
          0.02248,
          0.15243,
          0.09089,
          0.02835,
          0.07687
        ]
      },
      "mel_polychirp": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.96562,
          0.96025,
          0.9575,
          0.94312,
          0.93838,
          0.92562,
          0.91729,
          0.90086,
          0.89186,
          0.88114
        ],
        "std": [
          0.00898,
          0.00573,
          0.00864,
          0.00577,
          0.01042,
          0.0125,
          0.00699,
          0.00832,
          0.00747,
          0.00348
        ]
      },
      "mel_polychirp_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.97612,
          0.974,
          0.974,
          0.966,
          0.96438,
          0.96,
          0.95571,
          0.94871,
          0.94871,
          0.943
        ],
        "std": [
          0.00613,
          0.00463,
          0.00513,
          0.00307,
          0.00427,
          0.00411,
          0.0033,
          0.0039,
          0.00427,
          0.00115
        ]
      },
      "mel_polychirp_x3": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.977,
          0.97688,
          0.9795,
          0.9735,
          0.97262,
          0.96962,
          0.96614,
          0.96386,
          0.96329,
          0.95929
        ],
        "std": [
          0.00548,
          0.00442,
          0.00307,
          0.00293,
          0.00389,
          0.00457,
          0.00441,
          0.00308,
          0.00189,
          0.00236
        ]
      },
      "sincnet_norm": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.92638,
          0.90638,
          0.91675,
          0.90575,
          0.89388,
          0.88525,
          0.84843,
          0.82686,
          0.846,
          0.84014
        ],
        "std": [
          0.03392,
          0.03402,
          0.02758,
          0.0126,
          0.02924,
          0.02617,
          0.03389,
          0.02908,
          0.01645,
          0.00989
        ]
      },
      "sincnet_norm_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.9325,
          0.921,
          0.92812,
          0.916,
          0.91588,
          0.90012,
          0.90129,
          0.87557,
          0.89314,
          0.87814
        ],
        "std": [
          0.03393,
          0.02959,
          0.01471,
          0.02143,
          0.01978,
          0.01881,
          0.0166,
          0.02476,
          0.01271,
          0.0221
        ]
      },
      "transformer": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.7855,
          0.752,
          0.72825,
          0.67188,
          0.676,
          0.62387,
          0.58429,
          0.56714,
          0.54771,
          0.52486
        ],
        "std": [
          0.08064,
          0.03744,
          0.03963,
          0.04899,
          0.03621,
          0.04837,
          0.02266,
          0.01786,
          0.02767,
          0.03715
        ]
      },
      "wrennet": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.98225,
          0.97862,
          0.985,
          0.9795,
          0.97888,
          0.97712,
          0.97243,
          0.97257,
          0.97257,
          0.97143
        ],
        "std": [
          0.00968,
          0.00655,
          0.00513,
          0.00499,
          0.0036,
          0.0034,
          0.00465,
          0.0036,
          0.00098,
          0.00305
        ]
      }
    },
    "quant_macro_f1": {
      "cnn1d": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.66575,
          0.61212,
          0.56,
          0.48412,
          0.503,
          0.40862,
          0.41043,
          0.37871,
          0.36486,
          0.33143
        ],
        "std": [
          0.0981,
          0.07917,
          0.0587,
          0.10724,
          0.05102,
          0.04871,
          0.07842,
          0.05721,
          0.03674,
          0.04444
        ]
      },
      "ds_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.84575,
          0.795,
          0.81075,
          0.70475,
          0.645,
          0.64812,
          0.65257,
          0.59929,
          0.51414,
          0.49657
        ],
        "std": [
          0.14729,
          0.1664,
          0.18717,
          0.24289,
          0.21552,
          0.23175,
          0.25379,
          0.23958,
          0.23006,
          0.24757
        ]
      },
      "mel_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.865,
          0.918,
          0.91625,
          0.85038,
          0.86462,
          0.86188,
          0.76486,
          0.74857,
          0.79743,
          0.72657
        ],
        "std": [
          0.20871,
          0.0161,
          0.01632,
          0.12055,
          0.05697,
          0.02616,
          0.20123,
          0.1208,
          0.03457,
          0.10978
        ]
      },
      "mel_polychirp": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.95875,
          0.94762,
          0.94775,
          0.93175,
          0.92862,
          0.91413,
          0.90486,
          0.88757,
          0.88057,
          0.871
        ],
        "std": [
          0.01367,
          0.00831,
          0.00908,
          0.00752,
          0.01165,
          0.01312,
          0.00982,
          0.01042,
          0.00862,
          0.00458
        ]
      },
      "mel_polychirp_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.97062,
          0.96625,
          0.967,
          0.9595,
          0.9585,
          0.95462,
          0.94829,
          0.94114,
          0.94071,
          0.93543
        ],
        "std": [
          0.01018,
          0.00446,
          0.00807,
          0.00404,
          0.00578,
          0.00431,
          0.0034,
          0.00546,
          0.00512,
          0.00207
        ]
      },
      "mel_polychirp_x3": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.97162,
          0.97112,
          0.97338,
          0.96675,
          0.96675,
          0.9635,
          0.96014,
          0.95814,
          0.95743,
          0.95343
        ],
        "std": [
          0.00997,
          0.00569,
          0.00597,
          0.00315,
          0.00381,
          0.00469,
          0.00501,
          0.00414,
          0.00299,
          0.00172
        ]
      },
      "sincnet_norm": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.90175,
          0.8885,
          0.8995,
          0.887,
          0.87212,
          0.87225,
          0.83529,
          0.81614,
          0.83157,
          0.82386
        ],
        "std": [
          0.04826,
          0.03367,
          0.03404,
          0.01827,
          0.03371,
          0.02316,
          0.02757,
          0.02655,
          0.01396,
          0.00508
        ]
      },
      "sincnet_norm_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.91975,
          0.90562,
          0.91638,
          0.90475,
          0.89612,
          0.88312,
          0.89057,
          0.867,
          0.88171,
          0.87029
        ],
        "std": [
          0.03677,
          0.03252,
          0.01786,
          0.02654,
          0.02546,
          0.02244,
          0.01783,
          0.0221,
          0.01161,
          0.01613
        ]
      },
      "transformer": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.69362,
          0.6655,
          0.64162,
          0.5875,
          0.59425,
          0.54325,
          0.50529,
          0.47957,
          0.46329,
          0.438
        ],
        "std": [
          0.12353,
          0.05942,
          0.04445,
          0.04775,
          0.04664,
          0.04909,
          0.03288,
          0.02261,
          0.03173,
          0.03866
        ]
      },
      "wrennet": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.97588,
          0.973,
          0.98,
          0.974,
          0.9735,
          0.97175,
          0.967,
          0.96671,
          0.96743,
          0.967
        ],
        "std": [
          0.01621,
          0.00674,
          0.00709,
          0.00689,
          0.00414,
          0.00396,
          0.00483,
          0.00496,
          0.00151,
          0.00408
        ]
      }
    },
    "quant_precision_f2": {
      "cnn1d": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.48088,
          0.43275,
          0.35325,
          0.314,
          0.3305,
          0.2595,
          0.254,
          0.224,
          0.22757,
          0.201
        ],
        "std": [
          0.11181,
          0.1041,
          0.07599,
          0.10556,
          0.05808,
          0.05639,
          0.07523,
          0.04012,
          0.02957,
          0.02756
        ]
      },
      "ds_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.75462,
          0.68962,
          0.70775,
          0.58438,
          0.52625,
          0.53937,
          0.527,
          0.46429,
          0.39714,
          0.36714
        ],
        "std": [
          0.21305,
          0.22606,
          0.23574,
          0.27351,
          0.25183,
          0.25769,
          0.25349,
          0.22416,
          0.2275,
          0.22499
        ]
      },
      "mel_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.81575,
          0.85762,
          0.86062,
          0.7665,
          0.78112,
          0.77088,
          0.66514,
          0.63386,
          0.68957,
          0.60429
        ],
        "std": [
          0.24808,
          0.02175,
          0.02626,
          0.14947,
          0.08308,
          0.03228,
          0.20518,
          0.13707,
          0.04488,
          0.12311
        ]
      },
      "mel_polychirp": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.925,
          0.89875,
          0.90425,
          0.87962,
          0.87538,
          0.84688,
          0.83443,
          0.80557,
          0.80286,
          0.78471
        ],
        "std": [
          0.03503,
          0.0153,
          0.01881,
          0.01252,
          0.02079,
          0.02038,
          0.01818,
          0.0188,
          0.01313,
          0.00852
        ]
      },
      "mel_polychirp_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.94912,
          0.93362,
          0.94088,
          0.9285,
          0.926,
          0.91525,
          0.90757,
          0.892,
          0.89514,
          0.88529
        ],
        "std": [
          0.02354,
          0.0124,
          0.01825,
          0.01122,
          0.01206,
          0.01024,
          0.01349,
          0.00821,
          0.00612,
          0.00678
        ]
      },
      "mel_polychirp_x3": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.95362,
          0.94562,
          0.9535,
          0.94338,
          0.94162,
          0.93688,
          0.93029,
          0.92857,
          0.92257,
          0.91629
        ],
        "std": [
          0.02259,
          0.01183,
          0.0114,
          0.00782,
          0.00731,
          0.00629,
          0.00983,
          0.00995,
          0.00526,
          0.00607
        ]
      },
      "sincnet_norm": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.816,
          0.78188,
          0.81538,
          0.792,
          0.792,
          0.787,
          0.73886,
          0.71571,
          0.74443,
          0.72343
        ],
        "std": [
          0.08903,
          0.08146,
          0.04538,
          0.03747,
          0.04966,
          0.03327,
          0.05639,
          0.04343,
          0.02162,
          0.01239
        ]
      },
      "sincnet_norm_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.82462,
          0.81912,
          0.8595,
          0.82662,
          0.82012,
          0.808,
          0.82757,
          0.78771,
          0.81057,
          0.79171
        ],
        "std": [
          0.10391,
          0.07104,
          0.02291,
          0.04222,
          0.05076,
          0.03531,
          0.02911,
          0.0259,
          0.0184,
          0.02522
        ]
      },
      "transformer": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.50975,
          0.4955,
          0.4645,
          0.41375,
          0.42175,
          0.36712,
          0.33929,
          0.312,
          0.30343,
          0.28043
        ],
        "std": [
          0.12447,
          0.07772,
          0.06574,
          0.05426,
          0.04983,
          0.045,
          0.03099,
          0.0246,
          0.02807,
          0.02737
        ]
      },
      "wrennet": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.95688,
          0.94988,
          0.96262,
          0.95262,
          0.95062,
          0.94862,
          0.93957,
          0.939,
          0.94114,
          0.93757
        ],
        "std": [
          0.02396,
          0.01253,
          0.01178,
          0.01516,
          0.00719,
          0.00729,
          0.00852,
          0.0087,
          0.00515,
          0.0068
        ]
      }
    },
    "quant_recall_f2": {
      "cnn1d": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.94662,
          0.92088,
          0.92375,
          0.89275,
          0.85125,
          0.83,
          0.83171,
          0.80929,
          0.71743,
          0.709
        ],
        "std": [
          0.0349,
          0.03283,
          0.06338,
          0.06963,
          0.05935,
          0.06704,
          0.06879,
          0.05003,
          0.05356,
          0.06128
        ]
      },
      "ds_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.97238,
          0.95138,
          0.93625,
          0.91775,
          0.88312,
          0.86125,
          0.86914,
          0.86086,
          0.817,
          0.83171
        ],
        "std": [
          0.01999,
          0.02288,
          0.049,
          0.04984,
          0.03407,
          0.04648,
          0.04583,
          0.01979,
          0.05676,
          0.03203
        ]
      },
      "mel_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.9695,
          0.95912,
          0.95675,
          0.94025,
          0.92712,
          0.921,
          0.91014,
          0.88229,
          0.87786,
          0.85786
        ],
        "std": [
          0.01491,
          0.01587,
          0.01118,
          0.01206,
          0.02493,
          0.01878,
          0.02236,
          0.02986,
          0.01784,
          0.0185
        ]
      },
      "mel_polychirp": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.97662,
          0.977,
          0.97238,
          0.961,
          0.95612,
          0.94862,
          0.94129,
          0.92929,
          0.91814,
          0.91014
        ],
        "std": [
          0.00727,
          0.00501,
          0.00852,
          0.00414,
          0.00834,
          0.01031,
          0.00605,
          0.00547,
          0.00701,
          0.0038
        ]
      },
      "mel_polychirp_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.98325,
          0.98475,
          0.98275,
          0.976,
          0.97475,
          0.972,
          0.96857,
          0.96457,
          0.96314,
          0.95886
        ],
        "std": [
          0.00471,
          0.00477,
          0.0044,
          0.00307,
          0.00324,
          0.00307,
          0.00181,
          0.00364,
          0.0043,
          0.00273
        ]
      },
      "mel_polychirp_x3": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.983,
          0.98538,
          0.98612,
          0.98112,
          0.98062,
          0.97825,
          0.97586,
          0.97343,
          0.97429,
          0.97086
        ],
        "std": [
          0.00561,
          0.00614,
          0.0028,
          0.00327,
          0.00501,
          0.00495,
          0.00329,
          0.00264,
          0.00214,
          0.00267
        ]
      },
      "sincnet_norm": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.961,
          0.94938,
          0.947,
          0.94162,
          0.92488,
          0.91462,
          0.886,
          0.86314,
          0.87757,
          0.87829
        ],
        "std": [
          0.014,
          0.00741,
          0.02305,
          0.00853,
          0.02369,
          0.02414,
          0.02314,
          0.02554,
          0.01427,
          0.01116
        ]
      },
      "sincnet_norm_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.96738,
          0.953,
          0.94775,
          0.94462,
          0.94512,
          0.929,
          0.92329,
          0.902,
          0.91857,
          0.90471
        ],
        "std": [
          0.01548,
          0.02067,
          0.01341,
          0.01774,
          0.01097,
          0.01068,
          0.01407,
          0.0254,
          0.01179,
          0.02152
        ]
      },
      "transformer": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.92588,
          0.87662,
          0.85725,
          0.8175,
          0.82025,
          0.778,
          0.74471,
          0.73457,
          0.71786,
          0.70014
        ],
        "std": [
          0.06146,
          0.02253,
          0.02924,
          0.0479,
          0.02834,
          0.04534,
          0.02443,
          0.02246,
          0.02917,
          0.03059
        ]
      },
      "wrennet": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.989,
          0.986,
          0.99075,
          0.98638,
          0.98625,
          0.98475,
          0.98129,
          0.98171,
          0.98071,
          0.98043
        ],
        "std": [
          0.00637,
          0.0059,
          0.00381,
          0.00272,
          0.00249,
          0.0032,
          0.00446,
          0.00287,
          0.00095,
          0.00244
        ]
      }
    },
    "quant_precision_f1": {
      "cnn1d": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.61012,
          0.55112,
          0.5335,
          0.426,
          0.47425,
          0.34975,
          0.38886,
          0.32586,
          0.32429,
          0.27657
        ],
        "std": [
          0.12127,
          0.12039,
          0.10045,
          0.12874,
          0.05853,
          0.08142,
          0.06588,
          0.06336,
          0.03326,
          0.04894
        ]
      },
      "ds_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.82538,
          0.74788,
          0.78212,
          0.67688,
          0.62525,
          0.62662,
          0.642,
          0.58486,
          0.49986,
          0.46843
        ],
        "std": [
          0.17784,
          0.21514,
          0.23565,
          0.29216,
          0.27209,
          0.29389,
          0.30589,
          0.28455,
          0.281,
          0.28652
        ]
      },
      "mel_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.84325,
          0.90675,
          0.91513,
          0.8345,
          0.86162,
          0.86638,
          0.75714,
          0.73571,
          0.81271,
          0.72457
        ],
        "std": [
          0.25668,
          0.02219,
          0.02007,
          0.16209,
          0.06625,
          0.02396,
          0.23187,
          0.14514,
          0.04009,
          0.14105
        ]
      },
      "mel_polychirp": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.96562,
          0.94438,
          0.94825,
          0.93575,
          0.93825,
          0.9245,
          0.92,
          0.90229,
          0.90429,
          0.89629
        ],
        "std": [
          0.01648,
          0.01064,
          0.01213,
          0.0091,
          0.01154,
          0.01251,
          0.00997,
          0.01045,
          0.00816,
          0.00718
        ]
      },
      "mel_polychirp_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.9745,
          0.9625,
          0.96825,
          0.9625,
          0.96287,
          0.96062,
          0.955,
          0.94857,
          0.95029,
          0.94314
        ],
        "std": [
          0.01568,
          0.00693,
          0.00984,
          0.00687,
          0.00572,
          0.00358,
          0.00606,
          0.00658,
          0.00582,
          0.00441
        ]
      },
      "mel_polychirp_x3": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.977,
          0.967,
          0.97475,
          0.96812,
          0.96862,
          0.96638,
          0.96529,
          0.96329,
          0.96129,
          0.95886
        ],
        "std": [
          0.01315,
          0.00965,
          0.00875,
          0.00511,
          0.0056,
          0.00396,
          0.00645,
          0.00515,
          0.00423,
          0.00219
        ]
      },
      "sincnet_norm": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.90338,
          0.89612,
          0.89888,
          0.88588,
          0.874,
          0.88525,
          0.87529,
          0.85557,
          0.86986,
          0.85943
        ],
        "std": [
          0.0601,
          0.02204,
          0.03853,
          0.02168,
          0.0378,
          0.01514,
          0.01703,
          0.01925,
          0.00847,
          0.00789
        ]
      },
      "sincnet_norm_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.92712,
          0.91613,
          0.91788,
          0.92225,
          0.90262,
          0.91413,
          0.91429,
          0.901,
          0.90786,
          0.903
        ],
        "std": [
          0.03197,
          0.02244,
          0.02716,
          0.01326,
          0.02676,
          0.01483,
          0.011,
          0.01383,
          0.00951,
          0.00973
        ]
      },
      "transformer": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.63625,
          0.6095,
          0.59538,
          0.5585,
          0.56125,
          0.51,
          0.47343,
          0.44171,
          0.42957,
          0.401
        ],
        "std": [
          0.1559,
          0.08058,
          0.04125,
          0.04543,
          0.0488,
          0.04528,
          0.04519,
          0.02668,
          0.03235,
          0.03194
        ]
      },
      "wrennet": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.97612,
          0.96775,
          0.9775,
          0.97325,
          0.97338,
          0.97262,
          0.96871,
          0.96843,
          0.96971,
          0.969
        ],
        "std": [
          0.01391,
          0.00754,
          0.00786,
          0.00719,
          0.00378,
          0.00444,
          0.00439,
          0.00577,
          0.0017,
          0.00497
        ]
      }
    },
    "quant_recall_f1": {
      "cnn1d": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.75338,
          0.75688,
          0.64838,
          0.66888,
          0.62338,
          0.616,
          0.53071,
          0.533,
          0.50671,
          0.508
        ],
        "std": [
          0.13451,
          0.11273,
          0.07481,
          0.09305,
          0.07956,
          0.04814,
          0.06304,
          0.04835,
          0.02351,
          0.03705
        ]
      },
      "ds_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.87512,
          0.8865,
          0.865,
          0.79075,
          0.76125,
          0.749,
          0.75514,
          0.73329,
          0.665,
          0.68186
        ],
        "std": [
          0.11197,
          0.06254,
          0.09902,
          0.11897,
          0.07734,
          0.08526,
          0.07017,
          0.04218,
          0.06383,
          0.06217
        ]
      },
      "mel_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.95087,
          0.92988,
          0.91762,
          0.88675,
          0.87188,
          0.859,
          0.84714,
          0.796,
          0.78543,
          0.75557
        ],
        "std": [
          0.02387,
          0.02043,
          0.01796,
          0.02603,
          0.03999,
          0.03052,
          0.04553,
          0.04567,
          0.02785,
          0.02684
        ]
      },
      "mel_polychirp": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.952,
          0.95112,
          0.94738,
          0.92825,
          0.91988,
          0.90475,
          0.891,
          0.87414,
          0.859,
          0.84814
        ],
        "std": [
          0.01442,
          0.01329,
          0.01106,
          0.00984,
          0.01264,
          0.01554,
          0.00985,
          0.01114,
          0.01118,
          0.0041
        ]
      },
      "mel_polychirp_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.967,
          0.97,
          0.96575,
          0.9565,
          0.95438,
          0.949,
          0.94186,
          0.93471,
          0.932,
          0.92829
        ],
        "std": [
          0.00782,
          0.00678,
          0.00861,
          0.00605,
          0.00816,
          0.00695,
          0.00363,
          0.00652,
          0.00695,
          0.00457
        ]
      },
      "mel_polychirp_x3": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.96638,
          0.97475,
          0.9725,
          0.96575,
          0.965,
          0.96075,
          0.95529,
          0.95329,
          0.95371,
          0.94857
        ],
        "std": [
          0.0111,
          0.00701,
          0.00605,
          0.00607,
          0.00532,
          0.00604,
          0.00499,
          0.00395,
          0.00293,
          0.00412
        ]
      },
      "sincnet_norm": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.902,
          0.88175,
          0.90138,
          0.88875,
          0.8735,
          0.86162,
          0.80143,
          0.78286,
          0.79914,
          0.79357
        ],
        "std": [
          0.04795,
          0.04586,
          0.03053,
          0.01865,
          0.03299,
          0.03402,
          0.03662,
          0.03261,
          0.01918,
          0.01263
        ]
      },
      "sincnet_norm_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.91312,
          0.8965,
          0.9165,
          0.88925,
          0.89162,
          0.856,
          0.86943,
          0.83857,
          0.85871,
          0.842
        ],
        "std": [
          0.04413,
          0.04575,
          0.01653,
          0.04275,
          0.02639,
          0.02998,
          0.02564,
          0.03319,
          0.01996,
          0.02585
        ]
      },
      "transformer": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.775,
          0.73962,
          0.7045,
          0.62762,
          0.64762,
          0.59138,
          0.55329,
          0.54157,
          0.52343,
          0.50614
        ],
        "std": [
          0.0797,
          0.04229,
          0.07023,
          0.05483,
          0.05756,
          0.05708,
          0.0206,
          0.02977,
          0.03377,
          0.04222
        ]
      },
      "wrennet": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.97562,
          0.9785,
          0.98238,
          0.975,
          0.97388,
          0.971,
          0.96557,
          0.96529,
          0.96557,
          0.96486
        ],
        "std": [
          0.01894,
          0.00857,
          0.00623,
          0.00762,
          0.00511,
          0.00487,
          0.00574,
          0.00489,
          0.00215,
          0.00363
        ]
      }
    },
    "quant_accuracy": {
      "cnn1d": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.68388,
          0.65425,
          0.61562,
          0.58475,
          0.67,
          0.59488,
          0.59786,
          0.602,
          0.68843,
          0.66986
        ],
        "std": [
          0.07387,
          0.10848,
          0.12763,
          0.1801,
          0.11299,
          0.09281,
          0.16063,
          0.11993,
          0.08352,
          0.08419
        ]
      },
      "ds_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.85038,
          0.82562,
          0.86612,
          0.79575,
          0.76862,
          0.81388,
          0.79614,
          0.76486,
          0.73214,
          0.70629
        ],
        "std": [
          0.16305,
          0.18326,
          0.15923,
          0.21271,
          0.18773,
          0.17364,
          0.24143,
          0.25758,
          0.22667,
          0.2605
        ]
      },
      "mel_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.86238,
          0.95175,
          0.9575,
          0.9315,
          0.94712,
          0.95525,
          0.871,
          0.90743,
          0.94771,
          0.92086
        ],
        "std": [
          0.26334,
          0.01187,
          0.00901,
          0.07036,
          0.03061,
          0.00988,
          0.216,
          0.07254,
          0.01146,
          0.05264
        ]
      },
      "mel_polychirp": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.96888,
          0.96775,
          0.973,
          0.97138,
          0.97412,
          0.97225,
          0.97243,
          0.96986,
          0.97114,
          0.97057
        ],
        "std": [
          0.01342,
          0.00725,
          0.00513,
          0.002,
          0.00394,
          0.00509,
          0.00315,
          0.00329,
          0.00241,
          0.00113
        ]
      },
      "mel_polychirp_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.97838,
          0.9795,
          0.98388,
          0.9835,
          0.98525,
          0.98538,
          0.98529,
          0.98457,
          0.98614,
          0.98586
        ],
        "std": [
          0.01101,
          0.00521,
          0.00436,
          0.00233,
          0.00225,
          0.00169,
          0.0018,
          0.00127,
          0.0009,
          0.00069
        ]
      },
      "mel_polychirp_x3": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.97975,
          0.98275,
          0.98738,
          0.98725,
          0.98862,
          0.98912,
          0.989,
          0.98957,
          0.99,
          0.98986
        ],
        "std": [
          0.01038,
          0.00413,
          0.00245,
          0.00167,
          0.00119,
          0.00125,
          0.00153,
          0.00113,
          0.00082,
          0.00069
        ]
      },
      "sincnet_norm": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.92375,
          0.925,
          0.945,
          0.951,
          0.95425,
          0.95938,
          0.94943,
          0.95071,
          0.96043,
          0.96029
        ],
        "std": [
          0.03389,
          0.02483,
          0.01717,
          0.00752,
          0.01243,
          0.00752,
          0.01697,
          0.00916,
          0.00447,
          0.00275
        ]
      },
      "sincnet_norm_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.92788,
          0.9395,
          0.95825,
          0.9585,
          0.96187,
          0.96238,
          0.97014,
          0.96614,
          0.97186,
          0.97129
        ],
        "std": [
          0.03628,
          0.01853,
          0.00794,
          0.01122,
          0.01109,
          0.01031,
          0.00495,
          0.00511,
          0.00339,
          0.00439
        ]
      },
      "transformer": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.71362,
          0.74562,
          0.78,
          0.78162,
          0.8025,
          0.80488,
          0.80186,
          0.80414,
          0.81071,
          0.81114
        ],
        "std": [
          0.0766,
          0.06567,
          0.05026,
          0.03821,
          0.03393,
          0.03287,
          0.0288,
          0.01961,
          0.02737,
          0.02296
        ]
      },
      "wrennet": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.98312,
          0.98438,
          0.99012,
          0.98962,
          0.99075,
          0.99162,
          0.991,
          0.99171,
          0.99257,
          0.99286
        ],
        "std": [
          0.01082,
          0.00545,
          0.00344,
          0.00277,
          0.00104,
          0.00119,
          0.00153,
          0.00111,
          0.00079,
          0.0009
        ]
      }
    },
    "quant_auc": {
      "cnn1d": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.85312,
          0.81475,
          0.82225,
          0.78012,
          0.81162,
          0.75125,
          0.761,
          0.75614,
          0.75243,
          0.73257
        ],
        "std": [
          0.04643,
          0.07763,
          0.05137,
          0.08356,
          0.04925,
          0.02669,
          0.07736,
          0.0547,
          0.05062,
          0.0535
        ]
      },
      "ds_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.93562,
          0.91488,
          0.93638,
          0.893,
          0.8595,
          0.88575,
          0.87657,
          0.86071,
          0.81586,
          0.81786
        ],
        "std": [
          0.08409,
          0.10167,
          0.09742,
          0.12909,
          0.11546,
          0.10812,
          0.15968,
          0.16308,
          0.14725,
          0.15929
        ]
      },
      "mel_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.92888,
          0.9885,
          0.98938,
          0.97162,
          0.97688,
          0.98325,
          0.919,
          0.94486,
          0.973,
          0.95071
        ],
        "std": [
          0.17344,
          0.00389,
          0.00393,
          0.04593,
          0.02299,
          0.00597,
          0.15893,
          0.05436,
          0.00839,
          0.04257
        ]
      },
      "mel_polychirp": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.99575,
          0.99488,
          0.9955,
          0.9945,
          0.99438,
          0.99312,
          0.99214,
          0.99029,
          0.98929,
          0.98786
        ],
        "std": [
          0.00205,
          0.00113,
          0.00093,
          0.00093,
          0.00151,
          0.00196,
          0.0009,
          0.00111,
          0.00095,
          0.00069
        ]
      },
      "mel_polychirp_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.99738,
          0.9975,
          0.998,
          0.99775,
          0.998,
          0.99762,
          0.99743,
          0.99714,
          0.99714,
          0.997
        ],
        "std": [
          0.00151,
          0.00076,
          0.00076,
          0.00046,
          0.00053,
          0.00052,
          0.00053,
          0.00038,
          0.00038,
          0.0
        ]
      },
      "mel_polychirp_x3": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.99762,
          0.99788,
          0.9985,
          0.99812,
          0.99875,
          0.99838,
          0.99814,
          0.99814,
          0.99814,
          0.998
        ],
        "std": [
          0.00119,
          0.00064,
          0.00053,
          0.00035,
          0.00046,
          0.00052,
          0.00038,
          0.00038,
          0.00038,
          0.0
        ]
      },
      "sincnet_norm": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.98238,
          0.98275,
          0.98512,
          0.98725,
          0.98338,
          0.98388,
          0.97614,
          0.97143,
          0.97814,
          0.977
        ],
        "std": [
          0.01188,
          0.00757,
          0.01006,
          0.0026,
          0.00763,
          0.00795,
          0.01105,
          0.00828,
          0.00297,
          0.00289
        ]
      },
      "sincnet_norm_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.987,
          0.98738,
          0.99012,
          0.98838,
          0.9895,
          0.98725,
          0.98957,
          0.98271,
          0.98843,
          0.98586
        ],
        "std": [
          0.00816,
          0.00697,
          0.00409,
          0.00891,
          0.004,
          0.00483,
          0.00257,
          0.00864,
          0.00341,
          0.00581
        ]
      },
      "transformer": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.86975,
          0.8785,
          0.88675,
          0.87012,
          0.8785,
          0.86125,
          0.84114,
          0.84171,
          0.83286,
          0.81971
        ],
        "std": [
          0.04836,
          0.0304,
          0.02551,
          0.0364,
          0.0282,
          0.03682,
          0.01999,
          0.01215,
          0.02613,
          0.03086
        ]
      },
      "wrennet": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.99725,
          0.99762,
          0.99862,
          0.99862,
          0.99888,
          0.99888,
          0.99829,
          0.99871,
          0.99871,
          0.99886
        ],
        "std": [
          0.0026,
          0.00092,
          0.00092,
          0.00052,
          0.00035,
          0.00035,
          0.00049,
          0.00049,
          0.00049,
          0.00038
        ]
      }
    },
    "quant_loss": {
      "cnn1d": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.51262,
          0.4325,
          0.382,
          0.35225,
          0.3205,
          0.31888,
          0.29243,
          0.28129,
          0.26443,
          0.26614
        ],
        "std": [
          0.08946,
          0.08479,
          0.04297,
          0.03605,
          0.02081,
          0.023,
          0.02973,
          0.01482,
          0.01416,
          0.02935
        ]
      },
      "ds_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.33188,
          0.34488,
          0.20612,
          0.24788,
          0.43838,
          0.28938,
          0.20371,
          0.22343,
          0.30557,
          0.21286
        ],
        "std": [
          0.24084,
          0.22176,
          0.15618,
          0.14076,
          0.25751,
          0.17581,
          0.08899,
          0.08048,
          0.1687,
          0.07172
        ]
      },
      "mel_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.19512,
          0.11875,
          0.09725,
          0.12538,
          0.11338,
          0.09875,
          0.13043,
          0.132,
          0.10557,
          0.12243
        ],
        "std": [
          0.20759,
          0.02257,
          0.01884,
          0.07473,
          0.04257,
          0.01596,
          0.08008,
          0.04988,
          0.01488,
          0.03642
        ]
      },
      "mel_polychirp": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.08575,
          0.08412,
          0.06763,
          0.07625,
          0.069,
          0.06875,
          0.06857,
          0.07286,
          0.073,
          0.07257
        ],
        "std": [
          0.03054,
          0.01426,
          0.01252,
          0.00736,
          0.01,
          0.00729,
          0.00544,
          0.0059,
          0.00516,
          0.00181
        ]
      },
      "mel_polychirp_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.058,
          0.05262,
          0.04025,
          0.04288,
          0.0405,
          0.03812,
          0.038,
          0.03929,
          0.03571,
          0.03629
        ],
        "std": [
          0.02236,
          0.00961,
          0.0084,
          0.00405,
          0.00529,
          0.00336,
          0.002,
          0.0032,
          0.00269,
          0.00095
        ]
      },
      "mel_polychirp_x3": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.05612,
          0.04438,
          0.03325,
          0.03413,
          0.03162,
          0.03,
          0.028,
          0.02786,
          0.02614,
          0.02614
        ],
        "std": [
          0.02152,
          0.00878,
          0.00575,
          0.00309,
          0.00283,
          0.00325,
          0.00245,
          0.00279,
          0.00157,
          0.00146
        ]
      },
      "sincnet_norm": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.20862,
          0.15462,
          0.13175,
          0.11862,
          0.13088,
          0.11775,
          0.13986,
          0.13071,
          0.11043,
          0.10814
        ],
        "std": [
          0.07881,
          0.01845,
          0.04915,
          0.01586,
          0.03368,
          0.02234,
          0.04853,
          0.01699,
          0.00588,
          0.00219
        ]
      },
      "sincnet_norm_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.252,
          0.15238,
          0.1075,
          0.10538,
          0.09612,
          0.10325,
          0.08414,
          0.108,
          0.08,
          0.08614
        ],
        "std": [
          0.21513,
          0.07257,
          0.02401,
          0.04239,
          0.01964,
          0.0294,
          0.01119,
          0.02955,
          0.00594,
          0.01833
        ]
      },
      "transformer": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.4535,
          0.37112,
          0.34575,
          0.32075,
          0.32788,
          0.31888,
          0.32871,
          0.31143,
          0.31271,
          0.32143
        ],
        "std": [
          0.09306,
          0.03675,
          0.0556,
          0.05798,
          0.05462,
          0.05126,
          0.03882,
          0.02414,
          0.05365,
          0.05327
        ]
      },
      "wrennet": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.05988,
          0.04575,
          0.03362,
          0.0305,
          0.02488,
          0.023,
          0.02729,
          0.023,
          0.02,
          0.01914
        ],
        "std": [
          0.03077,
          0.01271,
          0.01094,
          0.00548,
          0.00323,
          0.00312,
          0.00634,
          0.0048,
          0.00183,
          0.00279
        ]
      }
    },
    "float_macro_f2": {
      "cnn1d": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.80362,
          0.75412,
          0.73112,
          0.6425,
          0.67025,
          0.58712,
          0.57143,
          0.54386,
          0.52957,
          0.49743
        ],
        "std": [
          0.07831,
          0.06204,
          0.02928,
          0.06815,
          0.03231,
          0.06262,
          0.06438,
          0.01794,
          0.02155,
          0.0236
        ]
      },
      "ds_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.90625,
          0.86612,
          0.8615,
          0.777,
          0.74962,
          0.72538,
          0.71529,
          0.677,
          0.61086,
          0.583
        ],
        "std": [
          0.08051,
          0.10715,
          0.1334,
          0.18112,
          0.16846,
          0.16291,
          0.1961,
          0.1892,
          0.19394,
          0.19815
        ]
      },
      "leaf_pcen": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.956,
          0.94638,
          0.95425,
          0.94462,
          0.93638,
          0.9315,
          0.927,
          0.91543,
          0.91529,
          0.90586
        ],
        "std": [
          0.02083,
          0.01243,
          0.01031,
          0.00715,
          0.01158,
          0.01271,
          0.00643,
          0.00431,
          0.00519,
          0.00639
        ]
      },
      "mel_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.90412,
          0.93775,
          0.93538,
          0.88925,
          0.89,
          0.88488,
          0.80729,
          0.798,
          0.82743,
          0.774
        ],
        "std": [
          0.13419,
          0.01491,
          0.01337,
          0.07473,
          0.0456,
          0.02246,
          0.15262,
          0.09057,
          0.02817,
          0.07781
        ]
      },
      "mel_polychirp": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.96638,
          0.96012,
          0.9585,
          0.94412,
          0.93925,
          0.92688,
          0.91843,
          0.90214,
          0.89471,
          0.88329
        ],
        "std": [
          0.00988,
          0.00603,
          0.00835,
          0.00557,
          0.01002,
          0.01115,
          0.0065,
          0.00923,
          0.00752,
          0.00287
        ]
      },
      "mel_polychirp_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.9765,
          0.97425,
          0.9745,
          0.96662,
          0.96562,
          0.96162,
          0.95714,
          0.94971,
          0.94857,
          0.944
        ],
        "std": [
          0.00637,
          0.00446,
          0.00481,
          0.00302,
          0.00444,
          0.00424,
          0.00329,
          0.0039,
          0.00506,
          0.00153
        ]
      },
      "mel_polychirp_x3": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.97725,
          0.97712,
          0.97962,
          0.97438,
          0.973,
          0.9705,
          0.96743,
          0.965,
          0.96386,
          0.96057
        ],
        "std": [
          0.00632,
          0.00387,
          0.00311,
          0.00267,
          0.00385,
          0.00366,
          0.00378,
          0.00356,
          0.00204,
          0.00172
        ]
      },
      "sincnet_norm": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.93338,
          0.91213,
          0.92262,
          0.90588,
          0.90025,
          0.89125,
          0.844,
          0.832,
          0.85671,
          0.84757
        ],
        "std": [
          0.03091,
          0.03001,
          0.0274,
          0.01573,
          0.02969,
          0.02247,
          0.03803,
          0.031,
          0.01053,
          0.01034
        ]
      },
      "sincnet_norm_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.94,
          0.9235,
          0.93325,
          0.925,
          0.9215,
          0.90888,
          0.90671,
          0.88543,
          0.89971,
          0.88571
        ],
        "std": [
          0.03565,
          0.03224,
          0.01332,
          0.01509,
          0.02,
          0.02002,
          0.01893,
          0.02207,
          0.01467,
          0.02263
        ]
      },
      "transformer": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.82925,
          0.781,
          0.77388,
          0.72062,
          0.74288,
          0.7065,
          0.686,
          0.66343,
          0.66171,
          0.647
        ],
        "std": [
          0.07703,
          0.04221,
          0.0392,
          0.04113,
          0.02681,
          0.03356,
          0.0334,
          0.01301,
          0.01879,
          0.01677
        ]
      },
      "wrennet": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.98425,
          0.97962,
          0.98625,
          0.981,
          0.98062,
          0.97938,
          0.97529,
          0.97443,
          0.97486,
          0.97471
        ],
        "std": [
          0.01059,
          0.00614,
          0.00453,
          0.00507,
          0.00297,
          0.00374,
          0.00315,
          0.00315,
          0.00157,
          0.00198
        ]
      }
    },
    "float_macro_f1": {
      "cnn1d": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.709,
          0.64638,
          0.63138,
          0.5275,
          0.57975,
          0.482,
          0.47657,
          0.43914,
          0.434,
          0.39157
        ],
        "std": [
          0.11304,
          0.1027,
          0.04637,
          0.09593,
          0.04433,
          0.07869,
          0.09063,
          0.02341,
          0.03172,
          0.02934
        ]
      },
      "ds_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.84612,
          0.80062,
          0.81388,
          0.70212,
          0.67088,
          0.65075,
          0.65386,
          0.60686,
          0.52986,
          0.49814
        ],
        "std": [
          0.14863,
          0.16651,
          0.18782,
          0.25067,
          0.2325,
          0.23224,
          0.25359,
          0.24435,
          0.23997,
          0.24557
        ]
      },
      "leaf_pcen": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.94188,
          0.93338,
          0.93988,
          0.93388,
          0.92275,
          0.92225,
          0.91557,
          0.90557,
          0.90643,
          0.89543
        ],
        "std": [
          0.03021,
          0.01515,
          0.01244,
          0.00946,
          0.01468,
          0.01233,
          0.0068,
          0.00489,
          0.00458,
          0.00785
        ]
      },
      "mel_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.86488,
          0.91762,
          0.91588,
          0.8505,
          0.86412,
          0.86175,
          0.76586,
          0.74886,
          0.79829,
          0.72729
        ],
        "std": [
          0.20868,
          0.01641,
          0.01623,
          0.12055,
          0.05858,
          0.02488,
          0.20184,
          0.12123,
          0.03495,
          0.11039
        ]
      },
      "mel_polychirp": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.9595,
          0.948,
          0.94825,
          0.9335,
          0.92938,
          0.91513,
          0.90657,
          0.88829,
          0.88257,
          0.87286
        ],
        "std": [
          0.01422,
          0.00823,
          0.00856,
          0.00657,
          0.01167,
          0.01304,
          0.00976,
          0.01092,
          0.00838,
          0.00449
        ]
      },
      "mel_polychirp_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.9705,
          0.96638,
          0.96812,
          0.96012,
          0.95925,
          0.95462,
          0.94929,
          0.94214,
          0.94157,
          0.93657
        ],
        "std": [
          0.01007,
          0.00437,
          0.00795,
          0.00383,
          0.00506,
          0.00493,
          0.00403,
          0.00552,
          0.00556,
          0.00199
        ]
      },
      "mel_polychirp_x3": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.97225,
          0.9715,
          0.97375,
          0.96812,
          0.96788,
          0.96487,
          0.96157,
          0.959,
          0.95729,
          0.95429
        ],
        "std": [
          0.00922,
          0.00644,
          0.00528,
          0.00336,
          0.00394,
          0.00461,
          0.00435,
          0.004,
          0.00335,
          0.0017
        ]
      },
      "sincnet_norm": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.912,
          0.89075,
          0.9045,
          0.88812,
          0.88238,
          0.88025,
          0.83657,
          0.823,
          0.84414,
          0.83486
        ],
        "std": [
          0.04274,
          0.03541,
          0.03263,
          0.01846,
          0.03854,
          0.01983,
          0.03018,
          0.0286,
          0.01315,
          0.00687
        ]
      },
      "sincnet_norm_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.9295,
          0.90838,
          0.92275,
          0.9165,
          0.90788,
          0.8975,
          0.89857,
          0.876,
          0.89157,
          0.87871
        ],
        "std": [
          0.0359,
          0.03503,
          0.01271,
          0.01375,
          0.02443,
          0.02285,
          0.01999,
          0.02091,
          0.01394,
          0.01934
        ]
      },
      "transformer": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.73175,
          0.70338,
          0.694,
          0.64212,
          0.67862,
          0.63813,
          0.61686,
          0.59,
          0.59271,
          0.572
        ],
        "std": [
          0.11639,
          0.06263,
          0.04367,
          0.04743,
          0.03312,
          0.04083,
          0.04779,
          0.02098,
          0.02067,
          0.02465
        ]
      },
      "wrennet": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.97775,
          0.97425,
          0.98088,
          0.97512,
          0.9755,
          0.9745,
          0.97057,
          0.96914,
          0.97,
          0.97071
        ],
        "std": [
          0.01442,
          0.00796,
          0.00671,
          0.00662,
          0.00351,
          0.00393,
          0.00336,
          0.00438,
          0.00141,
          0.0025
        ]
      }
    },
    "float_precision_f2": {
      "cnn1d": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.55288,
          0.48612,
          0.45088,
          0.35138,
          0.39125,
          0.31538,
          0.31129,
          0.27514,
          0.26643,
          0.23629
        ],
        "std": [
          0.13125,
          0.11643,
          0.03414,
          0.08789,
          0.04328,
          0.06579,
          0.07624,
          0.02019,
          0.0263,
          0.01862
        ]
      },
      "ds_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.75475,
          0.69025,
          0.71475,
          0.59075,
          0.54688,
          0.52712,
          0.52843,
          0.47014,
          0.39386,
          0.37014
        ],
        "std": [
          0.21902,
          0.22413,
          0.23925,
          0.28239,
          0.26163,
          0.25181,
          0.25525,
          0.22967,
          0.22344,
          0.22623
        ]
      },
      "leaf_pcen": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.892,
          0.86262,
          0.887,
          0.87188,
          0.856,
          0.86012,
          0.84614,
          0.833,
          0.83457,
          0.82229
        ],
        "std": [
          0.0679,
          0.04369,
          0.03136,
          0.02046,
          0.01929,
          0.0245,
          0.00641,
          0.00676,
          0.011,
          0.0164
        ]
      },
      "mel_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.813,
          0.8535,
          0.86088,
          0.7695,
          0.78238,
          0.76912,
          0.66714,
          0.63457,
          0.68457,
          0.60271
        ],
        "std": [
          0.24644,
          0.01916,
          0.03088,
          0.15065,
          0.08247,
          0.03439,
          0.20462,
          0.13557,
          0.04655,
          0.11905
        ]
      },
      "mel_polychirp": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.92475,
          0.90075,
          0.9065,
          0.87975,
          0.87762,
          0.848,
          0.83529,
          0.808,
          0.80157,
          0.78386
        ],
        "std": [
          0.03539,
          0.02252,
          0.01744,
          0.01587,
          0.01888,
          0.02067,
          0.01783,
          0.02011,
          0.01207,
          0.01138
        ]
      },
      "mel_polychirp_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.95188,
          0.93588,
          0.94288,
          0.92962,
          0.92613,
          0.91862,
          0.90857,
          0.899,
          0.89571,
          0.88729
        ],
        "std": [
          0.02399,
          0.01462,
          0.01755,
          0.01085,
          0.01153,
          0.00828,
          0.00962,
          0.00959,
          0.00616,
          0.00377
        ]
      },
      "mel_polychirp_x3": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.95338,
          0.94725,
          0.9545,
          0.9435,
          0.94188,
          0.93612,
          0.93443,
          0.93043,
          0.92257,
          0.91814
        ],
        "std": [
          0.02002,
          0.0113,
          0.00986,
          0.0078,
          0.00848,
          0.00642,
          0.00862,
          0.00737,
          0.005,
          0.00219
        ]
      },
      "sincnet_norm": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.82288,
          0.7845,
          0.82862,
          0.79562,
          0.80112,
          0.79513,
          0.73757,
          0.71929,
          0.75414,
          0.73643
        ],
        "std": [
          0.08432,
          0.07992,
          0.04618,
          0.03605,
          0.05745,
          0.02868,
          0.04673,
          0.05067,
          0.0258,
          0.016
        ]
      },
      "sincnet_norm_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.85838,
          0.81225,
          0.867,
          0.8445,
          0.84088,
          0.82625,
          0.82543,
          0.79543,
          0.81557,
          0.80057
        ],
        "std": [
          0.11081,
          0.08605,
          0.01597,
          0.02781,
          0.03927,
          0.03795,
          0.03491,
          0.02445,
          0.01627,
          0.03436
        ]
      },
      "transformer": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.58725,
          0.5265,
          0.52125,
          0.471,
          0.49588,
          0.45662,
          0.43914,
          0.40671,
          0.41257,
          0.38557
        ],
        "std": [
          0.15007,
          0.07081,
          0.04708,
          0.05632,
          0.03246,
          0.03745,
          0.04947,
          0.01964,
          0.01936,
          0.01999
        ]
      },
      "wrennet": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.96412,
          0.952,
          0.96462,
          0.9575,
          0.95387,
          0.95275,
          0.94714,
          0.94343,
          0.94686,
          0.94586
        ],
        "std": [
          0.02379,
          0.0133,
          0.01249,
          0.01174,
          0.00718,
          0.00711,
          0.00609,
          0.0065,
          0.00456,
          0.00491
        ]
      }
    },
    "float_recall_f2": {
      "cnn1d": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.91838,
          0.90525,
          0.8795,
          0.862,
          0.8365,
          0.79888,
          0.77414,
          0.757,
          0.73814,
          0.72757
        ],
        "std": [
          0.04395,
          0.05069,
          0.03242,
          0.03039,
          0.01691,
          0.04489,
          0.03372,
          0.02145,
          0.02019,
          0.01411
        ]
      },
      "ds_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.973,
          0.95425,
          0.937,
          0.918,
          0.8975,
          0.87388,
          0.87186,
          0.86543,
          0.83329,
          0.82686
        ],
        "std": [
          0.02057,
          0.02518,
          0.0521,
          0.0511,
          0.03748,
          0.03051,
          0.04524,
          0.02392,
          0.03326,
          0.03122
        ]
      },
      "leaf_pcen": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.97412,
          0.9705,
          0.97325,
          0.96575,
          0.95962,
          0.95175,
          0.94986,
          0.93914,
          0.93843,
          0.92986
        ],
        "std": [
          0.01026,
          0.00623,
          0.00534,
          0.00705,
          0.00941,
          0.0107,
          0.0072,
          0.0054,
          0.00522,
          0.00348
        ]
      },
      "mel_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.96988,
          0.96175,
          0.957,
          0.939,
          0.92675,
          0.92275,
          0.90986,
          0.88014,
          0.88071,
          0.85829
        ],
        "std": [
          0.01483,
          0.01582,
          0.01021,
          0.01352,
          0.02523,
          0.01716,
          0.02193,
          0.0354,
          0.0164,
          0.02303
        ]
      },
      "mel_polychirp": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.9775,
          0.97662,
          0.97288,
          0.96212,
          0.95625,
          0.94962,
          0.94257,
          0.93057,
          0.92229,
          0.913
        ],
        "std": [
          0.00896,
          0.00659,
          0.0082,
          0.00372,
          0.00785,
          0.00862,
          0.00341,
          0.00583,
          0.00723,
          0.00396
        ]
      },
      "mel_polychirp_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.98288,
          0.98438,
          0.98312,
          0.97662,
          0.97638,
          0.97312,
          0.97029,
          0.96371,
          0.96286,
          0.95943
        ],
        "std": [
          0.0064,
          0.0049,
          0.00336,
          0.0022,
          0.00297,
          0.0038,
          0.00189,
          0.00304,
          0.00481,
          0.00127
        ]
      },
      "mel_polychirp_x3": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.98338,
          0.98488,
          0.98588,
          0.9825,
          0.98112,
          0.97962,
          0.97643,
          0.97414,
          0.97514,
          0.972
        ],
        "std": [
          0.00609,
          0.00511,
          0.00253,
          0.00256,
          0.0027,
          0.00354,
          0.00276,
          0.00254,
          0.00212,
          0.00183
        ]
      },
      "sincnet_norm": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.96762,
          0.95662,
          0.95012,
          0.94025,
          0.93062,
          0.92038,
          0.87757,
          0.87014,
          0.88829,
          0.88271
        ],
        "std": [
          0.0164,
          0.00635,
          0.02227,
          0.0118,
          0.02254,
          0.02219,
          0.03492,
          0.0281,
          0.00871,
          0.01132
        ]
      },
      "sincnet_norm_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.96662,
          0.96025,
          0.9515,
          0.94938,
          0.945,
          0.934,
          0.93086,
          0.91243,
          0.92457,
          0.91129
        ],
        "std": [
          0.01512,
          0.01963,
          0.01304,
          0.01792,
          0.0162,
          0.01594,
          0.01519,
          0.02161,
          0.01631,
          0.01881
        ]
      },
      "transformer": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.9385,
          0.90125,
          0.88712,
          0.85312,
          0.86275,
          0.83612,
          0.82471,
          0.80871,
          0.79871,
          0.79771
        ],
        "std": [
          0.02421,
          0.02484,
          0.03504,
          0.03027,
          0.02071,
          0.02307,
          0.01301,
          0.0135,
          0.01294,
          0.00918
        ]
      },
      "wrennet": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.98962,
          0.98688,
          0.9915,
          0.98725,
          0.98788,
          0.98612,
          0.98286,
          0.98286,
          0.98257,
          0.98229
        ],
        "std": [
          0.00748,
          0.00503,
          0.00267,
          0.00399,
          0.00259,
          0.003,
          0.00273,
          0.00297,
          0.00181,
          0.0016
        ]
      }
    },
    "float_precision_f1": {
      "cnn1d": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.62038,
          0.57175,
          0.57125,
          0.46175,
          0.5225,
          0.41588,
          0.42986,
          0.37771,
          0.37929,
          0.33486
        ],
        "std": [
          0.1408,
          0.13898,
          0.08122,
          0.11186,
          0.06216,
          0.09105,
          0.111,
          0.02857,
          0.03858,
          0.03785
        ]
      },
      "ds_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.8275,
          0.75688,
          0.78625,
          0.67112,
          0.63162,
          0.62425,
          0.64129,
          0.59329,
          0.49943,
          0.47057
        ],
        "std": [
          0.17797,
          0.21651,
          0.23107,
          0.29661,
          0.2842,
          0.29344,
          0.30559,
          0.29009,
          0.28084,
          0.28586
        ]
      },
      "leaf_pcen": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.94438,
          0.92975,
          0.93875,
          0.93688,
          0.92738,
          0.93012,
          0.92414,
          0.91857,
          0.91857,
          0.91357
        ],
        "std": [
          0.03669,
          0.01803,
          0.01641,
          0.00869,
          0.00941,
          0.01071,
          0.00555,
          0.00602,
          0.00496,
          0.00976
        ]
      },
      "mel_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.84512,
          0.90662,
          0.913,
          0.83262,
          0.86225,
          0.86412,
          0.76229,
          0.73757,
          0.80943,
          0.72443
        ],
        "std": [
          0.25748,
          0.02154,
          0.0197,
          0.1594,
          0.0669,
          0.02473,
          0.2338,
          0.14739,
          0.03879,
          0.1387
        ]
      },
      "mel_polychirp": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.96862,
          0.94475,
          0.94925,
          0.93662,
          0.938,
          0.92425,
          0.92129,
          0.90429,
          0.90557,
          0.90057
        ],
        "std": [
          0.01464,
          0.0091,
          0.012,
          0.00693,
          0.01125,
          0.01077,
          0.00946,
          0.00952,
          0.00943,
          0.00428
        ]
      },
      "mel_polychirp_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.975,
          0.96275,
          0.96925,
          0.963,
          0.96262,
          0.95662,
          0.95643,
          0.94914,
          0.949,
          0.94629
        ],
        "std": [
          0.01551,
          0.00742,
          0.00861,
          0.00493,
          0.0049,
          0.00457,
          0.0036,
          0.00546,
          0.00455,
          0.00138
        ]
      },
      "mel_polychirp_x3": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.97738,
          0.96888,
          0.9745,
          0.96925,
          0.96862,
          0.96788,
          0.96543,
          0.96386,
          0.96257,
          0.96029
        ],
        "std": [
          0.01387,
          0.00726,
          0.00821,
          0.00427,
          0.00475,
          0.00372,
          0.00476,
          0.00501,
          0.0027,
          0.00236
        ]
      },
      "sincnet_norm": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.91425,
          0.89038,
          0.907,
          0.89312,
          0.88812,
          0.89662,
          0.878,
          0.86343,
          0.86943,
          0.86157
        ],
        "std": [
          0.06594,
          0.03195,
          0.03262,
          0.01925,
          0.04599,
          0.01297,
          0.01508,
          0.01836,
          0.01112,
          0.009
        ]
      },
      "sincnet_norm_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.93175,
          0.91862,
          0.93188,
          0.92362,
          0.91813,
          0.912,
          0.916,
          0.903,
          0.91314,
          0.90771
        ],
        "std": [
          0.03985,
          0.02914,
          0.01112,
          0.01068,
          0.01821,
          0.01763,
          0.01646,
          0.01377,
          0.0076,
          0.0081
        ]
      },
      "transformer": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.65975,
          0.66488,
          0.66412,
          0.61738,
          0.65375,
          0.61862,
          0.59557,
          0.56657,
          0.57929,
          0.55271
        ],
        "std": [
          0.14196,
          0.08172,
          0.05174,
          0.04536,
          0.03851,
          0.05129,
          0.05887,
          0.02942,
          0.03157,
          0.02808
        ]
      },
      "wrennet": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.9765,
          0.97075,
          0.97762,
          0.97425,
          0.97512,
          0.975,
          0.97157,
          0.97014,
          0.97171,
          0.97214
        ],
        "std": [
          0.0144,
          0.00945,
          0.00621,
          0.00696,
          0.00344,
          0.00283,
          0.0031,
          0.00564,
          0.00269,
          0.00353
        ]
      }
    },
    "float_recall_f1": {
      "cnn1d": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.84288,
          0.77212,
          0.742,
          0.67775,
          0.67575,
          0.62675,
          0.57214,
          0.56186,
          0.53757,
          0.51214
        ],
        "std": [
          0.0657,
          0.05616,
          0.05659,
          0.05405,
          0.04072,
          0.06495,
          0.0344,
          0.04081,
          0.0173,
          0.01936
        ]
      },
      "ds_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.87462,
          0.88488,
          0.864,
          0.801,
          0.79225,
          0.75188,
          0.76043,
          0.74071,
          0.68514,
          0.68214
        ],
        "std": [
          0.11847,
          0.06164,
          0.1097,
          0.11779,
          0.07909,
          0.07906,
          0.07287,
          0.04593,
          0.05833,
          0.05809
        ]
      },
      "leaf_pcen": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.93938,
          0.937,
          0.9415,
          0.93088,
          0.91875,
          0.91512,
          0.90771,
          0.893,
          0.89486,
          0.879
        ],
        "std": [
          0.02414,
          0.01509,
          0.01355,
          0.01287,
          0.01995,
          0.0151,
          0.00834,
          0.00707,
          0.00662,
          0.0069
        ]
      },
      "mel_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.94888,
          0.92925,
          0.91962,
          0.88725,
          0.87075,
          0.8605,
          0.84243,
          0.79371,
          0.79043,
          0.75457
        ],
        "std": [
          0.02393,
          0.01896,
          0.01561,
          0.0299,
          0.0426,
          0.02665,
          0.0436,
          0.04424,
          0.02925,
          0.03369
        ]
      },
      "mel_polychirp": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.95025,
          0.9515,
          0.94738,
          0.93088,
          0.9215,
          0.90688,
          0.89257,
          0.87371,
          0.86171,
          0.84786
        ],
        "std": [
          0.01942,
          0.01265,
          0.00873,
          0.00825,
          0.01367,
          0.01577,
          0.0115,
          0.01258,
          0.00834,
          0.00524
        ]
      },
      "mel_polychirp_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.96662,
          0.97012,
          0.96675,
          0.95738,
          0.956,
          0.95287,
          0.94271,
          0.936,
          0.93414,
          0.92743
        ],
        "std": [
          0.00894,
          0.00544,
          0.00848,
          0.00478,
          0.00701,
          0.00651,
          0.00547,
          0.00606,
          0.00749,
          0.0031
        ]
      },
      "mel_polychirp_x3": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.96738,
          0.97388,
          0.97325,
          0.96712,
          0.96712,
          0.96162,
          0.95771,
          0.95414,
          0.95214,
          0.94886
        ],
        "std": [
          0.00746,
          0.00761,
          0.00531,
          0.00445,
          0.00445,
          0.0067,
          0.00525,
          0.00398,
          0.00441,
          0.00254
        ]
      },
      "sincnet_norm": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.91188,
          0.89112,
          0.9025,
          0.884,
          0.87788,
          0.86525,
          0.80186,
          0.78886,
          0.82229,
          0.81143
        ],
        "std": [
          0.03331,
          0.04158,
          0.03386,
          0.02028,
          0.03284,
          0.02797,
          0.04304,
          0.0386,
          0.01684,
          0.01391
        ]
      },
      "sincnet_norm_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.92762,
          0.89938,
          0.914,
          0.91,
          0.89912,
          0.884,
          0.88229,
          0.85314,
          0.872,
          0.85343
        ],
        "std": [
          0.03368,
          0.04445,
          0.01661,
          0.01954,
          0.03069,
          0.02852,
          0.02257,
          0.02961,
          0.02113,
          0.02999
        ]
      },
      "transformer": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.83075,
          0.7535,
          0.73138,
          0.67638,
          0.70988,
          0.66562,
          0.64471,
          0.62414,
          0.615,
          0.60529
        ],
        "std": [
          0.07445,
          0.04755,
          0.05457,
          0.05543,
          0.03491,
          0.03418,
          0.03819,
          0.01939,
          0.0152,
          0.01646
        ]
      },
      "wrennet": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.9795,
          0.97775,
          0.98388,
          0.97612,
          0.976,
          0.97388,
          0.96971,
          0.968,
          0.96843,
          0.96929
        ],
        "std": [
          0.01664,
          0.00966,
          0.00734,
          0.00718,
          0.00407,
          0.00559,
          0.00407,
          0.00473,
          0.00207,
          0.00298
        ]
      }
    },
    "float_accuracy": {
      "cnn1d": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.76025,
          0.71062,
          0.7635,
          0.68575,
          0.7735,
          0.7285,
          0.74671,
          0.75386,
          0.771,
          0.75643
        ],
        "std": [
          0.05357,
          0.13085,
          0.0386,
          0.10958,
          0.04887,
          0.09894,
          0.1235,
          0.01312,
          0.03312,
          0.02449
        ]
      },
      "ds_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.84688,
          0.828,
          0.86825,
          0.78925,
          0.79138,
          0.80938,
          0.79343,
          0.76786,
          0.73829,
          0.712
        ],
        "std": [
          0.16758,
          0.18052,
          0.16109,
          0.22821,
          0.19567,
          0.17634,
          0.24808,
          0.2571,
          0.22311,
          0.25611
        ]
      },
      "leaf_pcen": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.956,
          0.95587,
          0.96888,
          0.97125,
          0.97112,
          0.975,
          0.97529,
          0.975,
          0.97714,
          0.97714
        ],
        "std": [
          0.02694,
          0.01075,
          0.00866,
          0.00392,
          0.00452,
          0.0045,
          0.00189,
          0.001,
          0.00168,
          0.00219
        ]
      },
      "mel_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.86162,
          0.95087,
          0.958,
          0.93262,
          0.9475,
          0.95462,
          0.87114,
          0.91086,
          0.94729,
          0.921
        ],
        "std": [
          0.26302,
          0.01051,
          0.01007,
          0.06958,
          0.03101,
          0.01089,
          0.21565,
          0.06533,
          0.0116,
          0.05115
        ]
      },
      "mel_polychirp": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.969,
          0.96775,
          0.97362,
          0.97175,
          0.97462,
          0.97262,
          0.97286,
          0.97014,
          0.97114,
          0.97071
        ],
        "std": [
          0.01416,
          0.00868,
          0.00481,
          0.00225,
          0.00362,
          0.00475,
          0.00308,
          0.00313,
          0.00219,
          0.0015
        ]
      },
      "mel_polychirp_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.97925,
          0.97988,
          0.98438,
          0.98362,
          0.98538,
          0.98588,
          0.98571,
          0.98529,
          0.98614,
          0.98629
        ],
        "std": [
          0.01083,
          0.00544,
          0.00417,
          0.002,
          0.00213,
          0.00155,
          0.00138,
          0.0015,
          0.00121,
          0.00049
        ]
      },
      "mel_polychirp_x3": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.98025,
          0.98325,
          0.98762,
          0.98712,
          0.98862,
          0.989,
          0.98971,
          0.98986,
          0.99,
          0.99014
        ],
        "std": [
          0.00988,
          0.00417,
          0.00226,
          0.00146,
          0.00141,
          0.00151,
          0.00125,
          0.00107,
          0.00082,
          0.00038
        ]
      },
      "sincnet_norm": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.92825,
          0.92712,
          0.94962,
          0.95212,
          0.95712,
          0.962,
          0.95086,
          0.95214,
          0.963,
          0.963
        ],
        "std": [
          0.0296,
          0.02232,
          0.01727,
          0.00685,
          0.0139,
          0.0055,
          0.01254,
          0.00992,
          0.0044,
          0.00271
        ]
      },
      "sincnet_norm_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.943,
          0.93788,
          0.96125,
          0.96462,
          0.96738,
          0.96712,
          0.97114,
          0.968,
          0.97429,
          0.97314
        ],
        "std": [
          0.03457,
          0.02358,
          0.00625,
          0.00504,
          0.0076,
          0.00916,
          0.00593,
          0.0052,
          0.00304,
          0.00546
        ]
      },
      "transformer": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.78738,
          0.77438,
          0.82088,
          0.81725,
          0.85162,
          0.857,
          0.85843,
          0.85671,
          0.87457,
          0.87086
        ],
        "std": [
          0.07309,
          0.05445,
          0.02776,
          0.03642,
          0.02154,
          0.02208,
          0.03125,
          0.01227,
          0.01198,
          0.00989
        ]
      },
      "wrennet": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.98538,
          0.985,
          0.9905,
          0.9905,
          0.9915,
          0.99225,
          0.99171,
          0.99214,
          0.99314,
          0.99371
        ],
        "std": [
          0.01121,
          0.00561,
          0.00316,
          0.00251,
          0.00093,
          0.00128,
          0.00125,
          0.00121,
          0.00038,
          0.00049
        ]
      }
    },
    "float_auc": {
      "cnn1d": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.88938,
          0.84562,
          0.88312,
          0.83225,
          0.87862,
          0.83162,
          0.83329,
          0.82857,
          0.831,
          0.81686
        ],
        "std": [
          0.04829,
          0.09109,
          0.02561,
          0.06266,
          0.02851,
          0.06091,
          0.06789,
          0.01061,
          0.01733,
          0.01831
        ]
      },
      "ds_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.93762,
          0.9185,
          0.937,
          0.88938,
          0.8825,
          0.89262,
          0.876,
          0.86371,
          0.83114,
          0.81986
        ],
        "std": [
          0.08416,
          0.10335,
          0.09815,
          0.13656,
          0.12803,
          0.11104,
          0.16326,
          0.1641,
          0.15512,
          0.15965
        ]
      },
      "leaf_pcen": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.99312,
          0.99325,
          0.9955,
          0.99488,
          0.99462,
          0.99438,
          0.99429,
          0.99329,
          0.99343,
          0.99229
        ],
        "std": [
          0.00522,
          0.00191,
          0.00185,
          0.00146,
          0.00185,
          0.0016,
          0.00125,
          0.00049,
          0.00113,
          0.00095
        ]
      },
      "mel_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.92912,
          0.98912,
          0.98988,
          0.972,
          0.9775,
          0.98412,
          0.91914,
          0.94529,
          0.97414,
          0.95171
        ],
        "std": [
          0.17353,
          0.00402,
          0.00376,
          0.04609,
          0.02343,
          0.00624,
          0.16075,
          0.05549,
          0.00807,
          0.04429
        ]
      },
      "mel_polychirp": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.996,
          0.995,
          0.99575,
          0.99475,
          0.99488,
          0.9935,
          0.99271,
          0.99071,
          0.99014,
          0.98871
        ],
        "std": [
          0.00193,
          0.00107,
          0.00104,
          0.00071,
          0.00125,
          0.00151,
          0.00095,
          0.0015,
          0.00121,
          0.00049
        ]
      },
      "mel_polychirp_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.99775,
          0.99762,
          0.99825,
          0.998,
          0.99825,
          0.99812,
          0.998,
          0.99743,
          0.99743,
          0.997
        ],
        "std": [
          0.00128,
          0.00074,
          0.00089,
          0.0,
          0.00046,
          0.00035,
          0.0,
          0.00053,
          0.00053,
          0.0
        ]
      },
      "mel_polychirp_x3": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.998,
          0.99825,
          0.99875,
          0.99875,
          0.999,
          0.99875,
          0.99871,
          0.99857,
          0.999,
          0.99843
        ],
        "std": [
          0.00131,
          0.00071,
          0.00046,
          0.00046,
          0.0,
          0.00046,
          0.00049,
          0.00053,
          0.0,
          0.00053
        ]
      },
      "sincnet_norm": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.986,
          0.98438,
          0.987,
          0.98775,
          0.986,
          0.9865,
          0.977,
          0.97371,
          0.98114,
          0.98
        ],
        "std": [
          0.00929,
          0.0067,
          0.00878,
          0.00255,
          0.00818,
          0.00487,
          0.00956,
          0.00801,
          0.00212,
          0.00258
        ]
      },
      "sincnet_norm_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.9895,
          0.9885,
          0.99225,
          0.99212,
          0.99175,
          0.99062,
          0.99114,
          0.98786,
          0.99086,
          0.98857
        ],
        "std": [
          0.00767,
          0.00707,
          0.00266,
          0.00398,
          0.00315,
          0.00354,
          0.00344,
          0.00449,
          0.00248,
          0.00516
        ]
      },
      "transformer": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.90812,
          0.907,
          0.92538,
          0.91325,
          0.9335,
          0.9275,
          0.92457,
          0.91843,
          0.92471,
          0.92286
        ],
        "std": [
          0.0425,
          0.033,
          0.02014,
          0.02154,
          0.01595,
          0.01676,
          0.02,
          0.00605,
          0.01027,
          0.00765
        ]
      },
      "wrennet": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.99812,
          0.99838,
          0.99888,
          0.999,
          0.99912,
          0.99912,
          0.999,
          0.99886,
          0.999,
          0.999
        ],
        "std": [
          0.00223,
          0.00106,
          0.00064,
          0.00053,
          0.00035,
          0.00035,
          0.0,
          0.00038,
          0.0,
          0.0
        ]
      }
    },
    "float_loss": {
      "cnn1d": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.47625,
          0.396,
          0.335,
          0.33125,
          0.28888,
          0.2885,
          0.26714,
          0.25743,
          0.24314,
          0.23457
        ],
        "std": [
          0.09548,
          0.09554,
          0.02475,
          0.02506,
          0.02087,
          0.02905,
          0.02538,
          0.00382,
          0.00659,
          0.00683
        ]
      },
      "ds_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.3175,
          0.32,
          0.20825,
          0.25525,
          0.2805,
          0.25925,
          0.20671,
          0.21129,
          0.23771,
          0.218
        ],
        "std": [
          0.23081,
          0.19211,
          0.15744,
          0.14848,
          0.16065,
          0.10679,
          0.09173,
          0.08578,
          0.07894,
          0.06868
        ]
      },
      "leaf_pcen": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.12138,
          0.11062,
          0.07762,
          0.07287,
          0.07825,
          0.06325,
          0.06314,
          0.06543,
          0.05771,
          0.06229
        ],
        "std": [
          0.08715,
          0.03086,
          0.01444,
          0.01032,
          0.01958,
          0.00858,
          0.00861,
          0.00454,
          0.0039,
          0.00702
        ]
      },
      "mel_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.197,
          0.11875,
          0.096,
          0.12375,
          0.11062,
          0.09575,
          0.12771,
          0.12871,
          0.10171,
          0.11914
        ],
        "std": [
          0.20868,
          0.02276,
          0.01801,
          0.07502,
          0.04205,
          0.01627,
          0.08075,
          0.04977,
          0.01414,
          0.03772
        ]
      },
      "mel_polychirp": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.08225,
          0.08338,
          0.0665,
          0.075,
          0.06875,
          0.068,
          0.06786,
          0.07214,
          0.07157,
          0.07114
        ],
        "std": [
          0.03087,
          0.01544,
          0.01233,
          0.00737,
          0.01051,
          0.00693,
          0.00501,
          0.00631,
          0.00483,
          0.00146
        ]
      },
      "mel_polychirp_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.05562,
          0.052,
          0.03912,
          0.042,
          0.04,
          0.03725,
          0.03714,
          0.03857,
          0.03514,
          0.03571
        ],
        "std": [
          0.02326,
          0.01013,
          0.00846,
          0.00404,
          0.00521,
          0.00369,
          0.00241,
          0.00331,
          0.00261,
          0.00095
        ]
      },
      "mel_polychirp_x3": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.0535,
          0.0435,
          0.03225,
          0.03275,
          0.03088,
          0.029,
          0.02714,
          0.02714,
          0.02557,
          0.02571
        ],
        "std": [
          0.02183,
          0.00958,
          0.00609,
          0.00292,
          0.0029,
          0.0033,
          0.00219,
          0.00254,
          0.0019,
          0.00125
        ]
      },
      "sincnet_norm": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.187,
          0.148,
          0.12362,
          0.1215,
          0.12388,
          0.1105,
          0.13914,
          0.12543,
          0.10471,
          0.10314
        ],
        "std": [
          0.06325,
          0.01836,
          0.04259,
          0.01994,
          0.03762,
          0.01669,
          0.03742,
          0.01546,
          0.00431,
          0.00227
        ]
      },
      "sincnet_norm_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.24287,
          0.14838,
          0.09938,
          0.09362,
          0.08788,
          0.0935,
          0.07957,
          0.09586,
          0.07443,
          0.081
        ],
        "std": [
          0.23623,
          0.07926,
          0.01996,
          0.02448,
          0.01895,
          0.02957,
          0.01314,
          0.01877,
          0.00608,
          0.0165
        ]
      },
      "transformer": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.39588,
          0.32012,
          0.25712,
          0.24862,
          0.21475,
          0.20188,
          0.18686,
          0.18657,
          0.16957,
          0.16486
        ],
        "std": [
          0.10874,
          0.05331,
          0.02874,
          0.02473,
          0.0239,
          0.01724,
          0.01679,
          0.00591,
          0.00911,
          0.00558
        ]
      },
      "wrennet": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.0555,
          0.044,
          0.0305,
          0.02788,
          0.0225,
          0.02088,
          0.02329,
          0.02043,
          0.01771,
          0.01629
        ],
        "std": [
          0.0354,
          0.01436,
          0.00784,
          0.0053,
          0.00385,
          0.003,
          0.00373,
          0.0031,
          0.00198,
          0.00138
        ]
      }
    },
    "drop_macro_f2": {
      "cnn1d": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          -0.01825,
          -0.02125,
          -0.05887,
          -0.03638,
          -0.06187,
          -0.067,
          -0.06229,
          -0.06657,
          -0.071,
          -0.071
        ],
        "std": [
          0.02176,
          0.04253,
          0.03979,
          0.04288,
          0.05668,
          0.04067,
          0.05525,
          0.045,
          0.04292,
          0.04439
        ]
      },
      "ds_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.00075,
          -0.00375,
          -0.00212,
          0.00163,
          -0.02563,
          -0.006,
          -0.00086,
          -0.00543,
          -0.01829,
          -0.00029
        ],
        "std": [
          0.00362,
          0.00362,
          0.00327,
          0.00776,
          0.04286,
          0.02763,
          0.0038,
          0.01021,
          0.03881,
          0.00482
        ]
      },
      "mel_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.00025,
          -0.001,
          -0.00025,
          -0.00038,
          -0.00013,
          -0.00075,
          -0.00029,
          -0.00129,
          -0.00071,
          -0.00029
        ],
        "std": [
          0.00158,
          0.002,
          0.00046,
          0.0016,
          0.00173,
          0.00046,
          0.00095,
          0.0016,
          0.00049,
          0.00138
        ]
      },
      "mel_polychirp": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          -0.00075,
          0.00013,
          -0.001,
          -0.001,
          -0.00088,
          -0.00125,
          -0.00114,
          -0.00129,
          -0.00286,
          -0.00214
        ],
        "std": [
          0.00198,
          0.00136,
          0.00107,
          0.00107,
          0.00064,
          0.00149,
          0.00121,
          0.0017,
          0.00212,
          0.0009
        ]
      },
      "mel_polychirp_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          -0.00038,
          -0.00025,
          -0.0005,
          -0.00063,
          -0.00125,
          -0.00163,
          -0.00143,
          -0.001,
          0.00014,
          -0.001
        ],
        "std": [
          0.00192,
          0.00116,
          0.00093,
          0.00074,
          0.00089,
          0.00074,
          0.00098,
          0.00115,
          0.00157,
          0.001
        ]
      },
      "mel_polychirp_x3": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          -0.00025,
          -0.00025,
          -0.00013,
          -0.00088,
          -0.00038,
          -0.00088,
          -0.00129,
          -0.00114,
          -0.00057,
          -0.00129
        ],
        "std": [
          0.00183,
          0.00089,
          0.00083,
          0.00083,
          0.0013,
          0.00113,
          0.00138,
          0.00069,
          0.00098,
          0.00095
        ]
      },
      "sincnet_norm": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          -0.007,
          -0.00575,
          -0.00587,
          -0.00013,
          -0.00638,
          -0.006,
          0.00443,
          -0.00514,
          -0.01071,
          -0.00743
        ],
        "std": [
          0.00725,
          0.00523,
          0.00203,
          0.00747,
          0.00302,
          0.00595,
          0.01106,
          0.00422,
          0.00955,
          0.00522
        ]
      },
      "sincnet_norm_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          -0.0075,
          -0.0025,
          -0.00512,
          -0.009,
          -0.00563,
          -0.00875,
          -0.00543,
          -0.00986,
          -0.00657,
          -0.00757
        ],
        "std": [
          0.00898,
          0.0045,
          0.0028,
          0.00855,
          0.00092,
          0.00337,
          0.00532,
          0.00734,
          0.00387,
          0.00624
        ]
      },
      "transformer": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          -0.04375,
          -0.029,
          -0.04563,
          -0.04875,
          -0.06687,
          -0.08262,
          -0.10171,
          -0.09629,
          -0.114,
          -0.12214
        ],
        "std": [
          0.02035,
          0.01703,
          0.02095,
          0.01949,
          0.02695,
          0.02793,
          0.02402,
          0.01651,
          0.03574,
          0.04166
        ]
      },
      "wrennet": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          -0.002,
          -0.001,
          -0.00125,
          -0.0015,
          -0.00175,
          -0.00225,
          -0.00286,
          -0.00186,
          -0.00229,
          -0.00329
        ],
        "std": [
          0.00262,
          0.0012,
          0.00104,
          0.00093,
          0.00139,
          0.00149,
          0.00241,
          0.00135,
          0.00125,
          0.00221
        ]
      }
    },
    "drop_macro_f1": {
      "cnn1d": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          -0.04325,
          -0.03425,
          -0.07137,
          -0.04338,
          -0.07675,
          -0.07338,
          -0.06614,
          -0.06043,
          -0.06914,
          -0.06014
        ],
        "std": [
          0.03566,
          0.04417,
          0.03394,
          0.05281,
          0.07506,
          0.03991,
          0.05244,
          0.03793,
          0.04039,
          0.03736
        ]
      },
      "ds_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          -0.00038,
          -0.00563,
          -0.00313,
          0.00262,
          -0.02587,
          -0.00263,
          -0.00129,
          -0.00757,
          -0.01571,
          -0.00157
        ],
        "std": [
          0.00532,
          0.00881,
          0.00656,
          0.01073,
          0.04569,
          0.01642,
          0.00345,
          0.01077,
          0.03378,
          0.00472
        ]
      },
      "mel_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.00013,
          0.00038,
          0.00038,
          -0.00013,
          0.0005,
          0.00013,
          -0.001,
          -0.00029,
          -0.00086,
          -0.00071
        ],
        "std": [
          0.00113,
          0.00192,
          0.00092,
          0.00113,
          0.0022,
          0.00223,
          0.00163,
          0.00111,
          0.00146,
          0.0015
        ]
      },
      "mel_polychirp": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          -0.00075,
          -0.00037,
          -0.0005,
          -0.00175,
          -0.00075,
          -0.001,
          -0.00171,
          -0.00071,
          -0.002,
          -0.00186
        ],
        "std": [
          0.00183,
          0.00052,
          0.00151,
          0.00139,
          0.00071,
          0.00107,
          0.00125,
          0.00095,
          0.00115,
          0.00121
        ]
      },
      "mel_polychirp_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.00013,
          -0.00013,
          -0.00113,
          -0.00063,
          -0.00075,
          0.0,
          -0.001,
          -0.001,
          -0.00086,
          -0.00114
        ],
        "std": [
          0.00136,
          0.00064,
          0.00146,
          0.00092,
          0.00116,
          0.00107,
          0.00153,
          0.001,
          0.00186,
          0.00069
        ]
      },
      "mel_polychirp_x3": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          -0.00063,
          -0.00038,
          -0.00038,
          -0.00138,
          -0.00113,
          -0.00138,
          -0.00143,
          -0.00086,
          0.00014,
          -0.00086
        ],
        "std": [
          0.00311,
          0.00185,
          0.00092,
          0.0013,
          0.00083,
          0.00052,
          0.00127,
          0.00069,
          0.0009,
          0.00069
        ]
      },
      "sincnet_norm": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          -0.01025,
          -0.00225,
          -0.005,
          -0.00113,
          -0.01025,
          -0.008,
          -0.00129,
          -0.00686,
          -0.01257,
          -0.011
        ],
        "std": [
          0.01672,
          0.00238,
          0.00288,
          0.00837,
          0.00814,
          0.00773,
          0.01115,
          0.00786,
          0.00151,
          0.003
        ]
      },
      "sincnet_norm_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          -0.00975,
          -0.00275,
          -0.00638,
          -0.01175,
          -0.01175,
          -0.01438,
          -0.008,
          -0.009,
          -0.00986,
          -0.00843
        ],
        "std": [
          0.01809,
          0.00385,
          0.00855,
          0.01733,
          0.00623,
          0.00727,
          0.00806,
          0.00455,
          0.00508,
          0.00483
        ]
      },
      "transformer": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          -0.03813,
          -0.03788,
          -0.05238,
          -0.05462,
          -0.08438,
          -0.09488,
          -0.11157,
          -0.11043,
          -0.12943,
          -0.134
        ],
        "std": [
          0.01502,
          0.02162,
          0.0179,
          0.015,
          0.0427,
          0.02999,
          0.01898,
          0.01313,
          0.03835,
          0.04535
        ]
      },
      "wrennet": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          -0.00188,
          -0.00125,
          -0.00088,
          -0.00113,
          -0.002,
          -0.00275,
          -0.00357,
          -0.00243,
          -0.00257,
          -0.00371
        ],
        "std": [
          0.00236,
          0.00158,
          0.00083,
          0.00125,
          0.00151,
          0.00116,
          0.00207,
          0.00162,
          0.00079,
          0.00269
        ]
      }
    },
    "drop_precision_f2": {
      "cnn1d": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          -0.072,
          -0.05338,
          -0.09762,
          -0.03737,
          -0.06075,
          -0.05587,
          -0.05729,
          -0.05114,
          -0.03886,
          -0.03529
        ],
        "std": [
          0.05857,
          0.08771,
          0.06033,
          0.06371,
          0.07243,
          0.03078,
          0.05673,
          0.02503,
          0.02548,
          0.02747
        ]
      },
      "ds_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          -0.00013,
          -0.00063,
          -0.007,
          -0.00638,
          -0.02062,
          0.01225,
          -0.00143,
          -0.00586,
          0.00329,
          -0.003
        ],
        "std": [
          0.01265,
          0.01491,
          0.00838,
          0.01273,
          0.03488,
          0.01884,
          0.00424,
          0.01557,
          0.01999,
          0.0085
        ]
      },
      "mel_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.00275,
          0.00413,
          -0.00025,
          -0.003,
          -0.00125,
          0.00175,
          -0.002,
          -0.00071,
          0.005,
          0.00157
        ],
        "std": [
          0.00748,
          0.00811,
          0.00932,
          0.00602,
          0.00738,
          0.01079,
          0.0086,
          0.00522,
          0.00666,
          0.007
        ]
      },
      "mel_polychirp": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.00025,
          -0.002,
          -0.00225,
          -0.00013,
          -0.00225,
          -0.00113,
          -0.00086,
          -0.00243,
          0.00129,
          0.00086
        ],
        "std": [
          0.00477,
          0.01099,
          0.00746,
          0.00452,
          0.0057,
          0.00656,
          0.00955,
          0.00583,
          0.00457,
          0.00745
        ]
      },
      "mel_polychirp_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          -0.00275,
          -0.00225,
          -0.002,
          -0.00113,
          -0.00013,
          -0.00338,
          -0.001,
          -0.007,
          -0.00057,
          -0.002
        ],
        "std": [
          0.00498,
          0.00544,
          0.0049,
          0.00432,
          0.00364,
          0.00705,
          0.00493,
          0.0069,
          0.00526,
          0.00952
        ]
      },
      "mel_polychirp_x3": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.00025,
          -0.00162,
          -0.001,
          -0.00012,
          -0.00025,
          0.00075,
          -0.00414,
          -0.00186,
          0.0,
          -0.00186
        ],
        "std": [
          0.0042,
          0.00652,
          0.00507,
          0.00557,
          0.00921,
          0.00462,
          0.0057,
          0.00449,
          0.00469,
          0.00471
        ]
      },
      "sincnet_norm": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          -0.00688,
          -0.00263,
          -0.01325,
          -0.00363,
          -0.00912,
          -0.00813,
          0.00129,
          -0.00357,
          -0.00971,
          -0.013
        ],
        "std": [
          0.03204,
          0.01661,
          0.01077,
          0.01193,
          0.00955,
          0.01875,
          0.02813,
          0.01452,
          0.00632,
          0.012
        ]
      },
      "sincnet_norm_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          -0.03375,
          0.00687,
          -0.0075,
          -0.01788,
          -0.02075,
          -0.01825,
          0.00214,
          -0.00771,
          -0.005,
          -0.00886
        ],
        "std": [
          0.05359,
          0.01748,
          0.01041,
          0.02227,
          0.02225,
          0.02143,
          0.00893,
          0.01662,
          0.006,
          0.00982
        ]
      },
      "transformer": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          -0.0775,
          -0.031,
          -0.05675,
          -0.05725,
          -0.07413,
          -0.0895,
          -0.09986,
          -0.09471,
          -0.10914,
          -0.10514
        ],
        "std": [
          0.05105,
          0.01349,
          0.0264,
          0.00641,
          0.03989,
          0.03132,
          0.02674,
          0.0186,
          0.0352,
          0.03577
        ]
      },
      "wrennet": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          -0.00725,
          -0.00213,
          -0.002,
          -0.00488,
          -0.00325,
          -0.00413,
          -0.00757,
          -0.00443,
          -0.00571,
          -0.00829
        ],
        "std": [
          0.00523,
          0.0036,
          0.00298,
          0.00511,
          0.00585,
          0.00594,
          0.0058,
          0.00424,
          0.00439,
          0.00713
        ]
      }
    },
    "drop_recall_f2": {
      "cnn1d": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.02825,
          0.01562,
          0.04425,
          0.03075,
          0.01475,
          0.03112,
          0.05757,
          0.05229,
          -0.02071,
          -0.01857
        ],
        "std": [
          0.03289,
          0.04597,
          0.05473,
          0.06557,
          0.05954,
          0.08619,
          0.0703,
          0.03987,
          0.0584,
          0.06164
        ]
      },
      "ds_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          -0.00063,
          -0.00288,
          -0.00075,
          -0.00025,
          -0.01438,
          -0.01262,
          -0.00271,
          -0.00457,
          -0.01629,
          0.00486
        ],
        "std": [
          0.00417,
          0.00564,
          0.00709,
          0.00738,
          0.03764,
          0.03308,
          0.00806,
          0.00781,
          0.04347,
          0.00501
        ]
      },
      "mel_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          -0.00038,
          -0.00263,
          -0.00025,
          0.00125,
          0.00037,
          -0.00175,
          0.00029,
          0.00214,
          -0.00286,
          -0.00043
        ],
        "std": [
          0.00288,
          0.00478,
          0.00311,
          0.00276,
          0.00092,
          0.00437,
          0.00502,
          0.00944,
          0.00398,
          0.00619
        ]
      },
      "mel_polychirp": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          -0.00088,
          0.00038,
          -0.0005,
          -0.00113,
          -0.00013,
          -0.001,
          -0.00129,
          -0.00129,
          -0.00414,
          -0.00286
        ],
        "std": [
          0.00295,
          0.00256,
          0.00169,
          0.00275,
          0.00223,
          0.00262,
          0.00373,
          0.00287,
          0.0038,
          0.00339
        ]
      },
      "mel_polychirp_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.00038,
          0.00038,
          -0.00038,
          -0.00063,
          -0.00163,
          -0.00113,
          -0.00171,
          0.00086,
          0.00029,
          -0.00057
        ],
        "std": [
          0.00354,
          0.00245,
          0.00192,
          0.0013,
          0.00151,
          0.0021,
          0.00189,
          0.00135,
          0.0015,
          0.00251
        ]
      },
      "mel_polychirp_x3": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          -0.00038,
          0.0005,
          0.00025,
          -0.00138,
          -0.0005,
          -0.00138,
          -0.00057,
          -0.00071,
          -0.00086,
          -0.00114
        ],
        "std": [
          0.00233,
          0.00245,
          0.00198,
          0.0013,
          0.00338,
          0.00245,
          0.00199,
          0.00138,
          0.00069,
          0.00168
        ]
      },
      "sincnet_norm": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          -0.00663,
          -0.00725,
          -0.00313,
          0.00138,
          -0.00575,
          -0.00575,
          0.00843,
          -0.007,
          -0.01071,
          -0.00443
        ],
        "std": [
          0.00475,
          0.00477,
          0.00327,
          0.01221,
          0.00333,
          0.00396,
          0.01691,
          0.005,
          0.01447,
          0.00326
        ]
      },
      "sincnet_norm_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.00075,
          -0.00725,
          -0.00375,
          -0.00475,
          0.00013,
          -0.005,
          -0.00757,
          -0.01043,
          -0.006,
          -0.00657
        ],
        "std": [
          0.00663,
          0.00483,
          0.00225,
          0.00709,
          0.00996,
          0.00802,
          0.00326,
          0.00648,
          0.00721,
          0.00922
        ]
      },
      "transformer": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          -0.01263,
          -0.02463,
          -0.02988,
          -0.03562,
          -0.0425,
          -0.05812,
          -0.08,
          -0.07414,
          -0.08086,
          -0.09757
        ],
        "std": [
          0.05285,
          0.03896,
          0.03774,
          0.03586,
          0.01618,
          0.0288,
          0.02466,
          0.01992,
          0.03907,
          0.03235
        ]
      },
      "wrennet": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          -0.00063,
          -0.00088,
          -0.00075,
          -0.00088,
          -0.00163,
          -0.00138,
          -0.00157,
          -0.00114,
          -0.00186,
          -0.00186
        ],
        "std": [
          0.00277,
          0.00217,
          0.00139,
          0.00173,
          0.00092,
          0.00169,
          0.00299,
          0.0009,
          0.00146,
          0.00107
        ]
      }
    },
    "drop_loss": {
      "cnn1d": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.03637,
          0.0365,
          0.047,
          0.021,
          0.03162,
          0.03038,
          0.02529,
          0.02386,
          0.02129,
          0.03157
        ],
        "std": [
          0.03585,
          0.05241,
          0.0238,
          0.01783,
          0.0296,
          0.01484,
          0.01682,
          0.01171,
          0.01243,
          0.02607
        ]
      },
      "ds_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.01438,
          0.02488,
          -0.00212,
          -0.00738,
          0.15787,
          0.03013,
          -0.003,
          0.01214,
          0.06786,
          -0.00514
        ],
        "std": [
          0.03658,
          0.08895,
          0.01638,
          0.01597,
          0.22092,
          0.10761,
          0.02615,
          0.01626,
          0.13012,
          0.01232
        ]
      },
      "mel_cnn": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          -0.00188,
          -0.0,
          0.00125,
          0.00162,
          0.00275,
          0.003,
          0.00271,
          0.00329,
          0.00386,
          0.00329
        ],
        "std": [
          0.0047,
          0.0016,
          0.00183,
          0.00177,
          0.00238,
          0.00131,
          0.00125,
          0.00049,
          0.00107,
          0.00189
        ]
      },
      "mel_polychirp": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.0035,
          0.00075,
          0.00112,
          0.00125,
          0.00025,
          0.00075,
          0.00071,
          0.00071,
          0.00143,
          0.00143
        ],
        "std": [
          0.0022,
          0.00183,
          0.00083,
          0.00128,
          0.00128,
          0.00071,
          0.00076,
          0.00076,
          0.00162,
          0.00053
        ]
      },
      "mel_polychirp_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.00238,
          0.00062,
          0.00113,
          0.00088,
          0.0005,
          0.00088,
          0.00086,
          0.00071,
          0.00057,
          0.00057
        ],
        "std": [
          0.00192,
          0.00119,
          0.00064,
          0.00035,
          0.00093,
          0.00083,
          0.00069,
          0.00049,
          0.00127,
          0.00053
        ]
      },
      "mel_polychirp_x3": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.00262,
          0.00087,
          0.001,
          0.00138,
          0.00075,
          0.001,
          0.00086,
          0.00071,
          0.00057,
          0.00043
        ],
        "std": [
          0.00256,
          0.00164,
          0.00107,
          0.00052,
          0.00046,
          0.00076,
          0.00069,
          0.00049,
          0.00053,
          0.00053
        ]
      },
      "sincnet_norm": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.02162,
          0.00662,
          0.00812,
          -0.00287,
          0.007,
          0.00725,
          0.00071,
          0.00529,
          0.00571,
          0.005
        ],
        "std": [
          0.02552,
          0.00809,
          0.00799,
          0.01684,
          0.00672,
          0.00851,
          0.01613,
          0.00411,
          0.00335,
          0.00191
        ]
      },
      "sincnet_norm_x2": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.00913,
          0.004,
          0.00812,
          0.01175,
          0.00825,
          0.00975,
          0.00457,
          0.01214,
          0.00557,
          0.00514
        ],
        "std": [
          0.02784,
          0.00703,
          0.00647,
          0.02286,
          0.00167,
          0.00465,
          0.00391,
          0.01233,
          0.00346,
          0.00291
        ]
      },
      "transformer": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.05763,
          0.051,
          0.08862,
          0.07212,
          0.11312,
          0.117,
          0.14186,
          0.12486,
          0.14314,
          0.15657
        ],
        "std": [
          0.04735,
          0.02581,
          0.0571,
          0.04532,
          0.05516,
          0.04831,
          0.04392,
          0.0235,
          0.05795,
          0.05445
        ]
      },
      "wrennet": {
        "k": [
          1,
          2,
          3,
          4,
          5,
          6,
          7,
          8,
          9,
          10
        ],
        "mean": [
          0.00438,
          0.00175,
          0.00312,
          0.00262,
          0.00238,
          0.00212,
          0.004,
          0.00257,
          0.00229,
          0.00286
        ],
        "std": [
          0.01295,
          0.00465,
          0.005,
          0.00092,
          0.00213,
          0.00125,
          0.00337,
          0.00223,
          0.00076,
          0.00204
        ]
      }
    }
  }
}
